X-ray Emission of Nearby Low-mass and Sun-like Stars with Directly Imageable Habitable Zones

Stellar X-ray and UV radiation can significantly affect the survival, composition, and long-term evolution of the atmospheres of planets in or near their host star's habitable zone (HZ). Especially interesting are planetary systems in the solar neighborhood that may host temperate and potentially habitable surface conditions, which may be analyzed by future ground and space-based direct-imaging surveys for signatures of habitability and life. To advance our understanding of the radiation environment in these systems, we leverage $\sim$3 Msec of XMM-Newton and Chandra observations in order to measure three fundamental stellar properties at X-ray energies for 57 nearby FGKM stellar systems: the shape of the stellar X-ray spectrum, the luminosity, and the timescales over which the stars vary (e.g., due to flares). These systems possess HZs that will be directly imageable to next-generation telescopes such as the Habitable Worlds Observatory and ground-based Extremely Large Telescopes (ELTs). We identify 29 stellar systems with $L_X/L_{\rm bol}$ ratios similar to (or less than) that of the Sun; any potential planets in the habitable zones of these stars therefore reside in present day X-ray radiation environments similar to (or less hostile than) modern Earth, though a broader set of these targets could host habitable planets. An additional 19 stellar systems have been observed with the Swift X-ray Telescope; in total, only $\sim$30% of potential direct imaging target stars has been observed with XMM-Newton, Chandra, or Swift. The data products from this work (X-ray light curves and spectra) are available via a public Zenodo repository (doi: 10.5281/zenodo.11490574).

==> tables/MRT01-CombinedTargetList.dat <==
# Column 1: HD ID (-999 if none)
# Column 2: Common Name
# Column 3: Distance (pc)
# Column 4: Spectral Type
# Column 5: In this work? Y = yes, N = no
# Column 6: In Mamajek & Stapelfelt?  Y = yes, N = no
# Column 7: X-ray observation available? Y = yes, N = no
# ---------------
166  	V439And			13.77	G8V		Y	Y	N	
693	6Cet 			18.89	F8V		N	Y	N
739 	ThetaScl		21.72	F5V		N	Y	N
1326	GXAnd			3.57	M1.5V		Y	N	N
1581 	ZetaTuc			8.61 	F9.5V		Y	Y	N
2151 	BetaHyi			7.46 	G0V		N	Y	Y
3443	GL25A			15.40	G7V		Y	N	N
3651A 	54PscA 			11.11 	K0.5V		Y	Y	N
4391 	GJ1021			15.05 	G5V		Y	Y	N
4614A 	etaCasA			5.01	F9V		Y	Y	N
4614B	etaCasB			5.94	K7V		Y	N	N
4628 	LHS121			7.44 	K2V		Y	Y	N
4813 	19Cet			15.92 	F7V		Y	Y	Y
5015 	HD5015			18.80 	F8V		N	Y	N
6582	muCas			7.55	K1V		Y	N	Y
7570 	NuPhe 			15.26 	F9V		Y	Y	Y
7788A 	KappaTucA		23.26 	F5V		N	Y	N
9826A 	upsAnd			13.49 	F8V		N	Y	Y
10360 	pEriA			8.19 	K2V		Y	Y	N
10361 	pEriB			8.20 	K2V		Y	Y	N
10647 	q1Eri			17.35 	F9V		Y	Y	N
10476 	107Psc 			7.64 	K1V		Y	Y	Y
10700 	TauCet 			3.65 	G8V		Y	Y	Y
10780 	V987Cas			10.04 	G9V		Y	Y	N
13445	GL86A			10.78	K1V		Y	N	N
13974	deltaTri		10.78	G0V		Y	N	N
14412 	GJ95			12.83 	G8V		Y	Y	N
16160	GL105A			7.18	K3V		Y	N	N
16895A	ThetaPerA 		11.15 	F7V		N	Y	N
17051 	IotaHor 	      	17.36	F9V		Y	Y	Y
17206 	1Eri			14.28	F7V		N	Y	N
17925 	EPEri			10.36	K1.5V		Y	Y	Y
19373 	IotaPer			10.58 	G0V		Y	Y	Y
20010A 	alphaFor		14.00 	F6V		N	Y	N
20630 	Kappa1Cet		9.28 	G5V		Y	Y	Y
20766 	Zeta1Ret		12.04	G2IV		Y	Y	Y
20794 	82Eri			6.04 	G6V		Y	Y	Y
20807 	Zeta2Ret		12.04 	G1V		Y	Y	N
22001A 	KappaRetA		21.78 	F3V		N	Y	N
22049 	epsEri		      	3.22	K2V		Y	Y	N
22484 	10Tau			13.92 	F9IV/V		N	Y	N
23249 	deltaEri		9.09 	K0IV		N	Y	Y
23754 	27Eri			17.78 	F5IV/V		N	Y	N
25457	HIP18859 		18.71 	F7V		N	Y	N
25680	GL160			16.94	G1V		Y	N	N
25998 	50Per			21.19 	F8V		N	Y	N
26965A 	40Eri 			5.01 	K0.5V		Y	Y	Y
30495 	58Eri 			13.24 	G1.5V		Y	Y	N
30652 	Pi3Ori			8.07 	F6V		Y	Y	N
32147 	GJ183			8.84 	K3V		Y	Y	Y
32923 	104Tau			15.92 	G1V		N	Y	N
33262A 	ZetaDorA	    	11.69	F9V		Y	Y	N
33564 	KCam			20.79 	F7V		N	Y	N
33793	KapteynsStar		3.91	M2V		Y	N	Y
34411 	LambdaAur		12.56 	G1.5V		Y	Y	N
35296 	111Tau			14.58 	F8V		Y	Y	N
36395	Wolf1453		5.68	M1V		Y	N	N
37394 	V538Aur			12.27 	K1V		Y	Y	N
38392 	GammaLepB		8.89 	K2.5V		Y	Y	Y
38393 	GammaLepA		8.91 	F6.5V		N	Y	Y
38858 	GJ1085			15.21 	G2V		Y	Y	N
39091 	PiMen			18.29 	G0V		Y	Y	Y
39587	chiOri			8.66	G0V		Y	N	Y
42581	LHS1827			5.75	M1.5V		Y	N	Y
43042 	71Ori			21.78 	F5.5IV/V	N	Y	Y
43386 	74Ori			19.59 	F5V		N	Y	N
43834A 	AlphaMenA		10.21 	G7V		Y	Y	N
46588A 	GJ240.1 		18.20 	F8V		Y	Y	N
48682 	56Aur			16.61 	F9V		Y	Y	N
50281 	LHS1875			8.74 	K3.5V		Y	Y	Y
50692 	37Gem			17.40 	G0V		Y	Y	N
53705 	HR2667			17.06 	G1.5V		Y	Y	N
55575 	GJ1095			16.85 	F9V		Y	Y	Y
58855 	22Lyn			20.40 	F6V		N	Y	N
63077	LHS237			15.21	F9V		Y	N	Y
64096	GL291A			16.50	G0V		Y	N	N
64379 	212PupA			18.33 	F5V		N	Y	N
65907A 	LHS1959			16.17 	F9.5V		Y	Y	N
69830 	GJ302			12.58 	G8V		Y	Y	N
69897 	ChiCnc			18.22 	F6V		N	Y	N
72673 	GJ309			12.16 	K1V		Y	Y	N
72905 	3UMaA			14.44 	G0.5V		Y	Y	Y
74576 	GJ320			11.19 	K2.5V		Y	Y	N
75732A 	55Cnc			12.59 	K0IV/V		Y	Y	Y
76151 	GJ327			16.85 	G2V		Y	Y	Y
78366 	HIP44897		18.95 	G0IV/V		N	Y	N
78154A 	13UMaA			20.52 	F7V		N	Y	N
79210	GL338A			6.11	M0V		Y	N	N
79211	GL338B			6.11	K7V		Y	N	N
82885A 	11LMiA			11.23 	G9IV/V		Y	Y	Y
84117 	GJ364			14.95 	F9V		Y	Y	N
84737 	15LMi			18.82 	G0V		N	Y	N
86728A 	20LMiA			14.93 	G4IV		Y	Y	N
88230 	Groombridge1618		4.87 	K7V		Y	Y	N
89449 	40Leo		     	21.22	F6IV/V		N	Y	N
90089A 	GJ392.1			22.73 	F4V		N	Y	N
90589 	GJ391			16.22 	F3V		N	Y	N
90839 	36UMaA			12.95 	F8V		Y	Y	N
91324	HR4314 			22.06 	F9V		N	Y	N
95128 	47UMa 			13.89 	G1.5IV/V	Y	Y	Y
95735 	Lalande21185		2.55 	M2V		Y	Y	Y
100623A	20CrtA			9.56 	K0V		Y	Y	N
101501 	61UMa			9.58 	G8V		Y	Y	N
102365 	GJ442			9.32 	G2V		Y	Y	N
102870 	betaVir 		10.93	F9V		N	Y	Y
103095 	Groombridge1830		9.17 	K1V		Y	Y	Y
103932	GL453			10.16	K4V		Y	N	N
104304	GL454			12.76	G8IV		Y	N	N
105452A	alphaCrv	     	14.94	F1V		N	Y	N
109085	etaCrv			18.24 	F2V		N	Y	Y
109358	betaCVn 		8.47 	G0V		Y	Y	N
110897 	10CVn			17.56 	F9V		Y	Y	N
114613 	GJ501.2			20.46 	G4IV		N	Y	N
114710 	BetaCom			9.20 	F9.5V		Y	Y	Y
114837A	GJ503A			18.24 	F6V		N	Y	N
115404A	GJ505A			10.99 	K2.5V		Y	Y	N
115617 	61Vir			8.53 	G6.5V		Y	Y	Y
119850	Wolf498			5.41	M1V		Y	N	N
122064 	HR5256			10.07 	K3V		Y	Y	N
125276A	HIP69965		17.99 	F9V		Y	Y	N
126660A	ThetaBooA		14.53 	F7V		N	Y	N
128167 	SigmaBoo		15.76 	F4V		N	Y	N
128620	AlphaCenA		1.33 	G2V		Y	Y	Y
128621	AlphaCenB	      	1.33	K1V		Y	Y	Y
130948	GL564			18.17	G2V		Y	N	N
131156A	XiBooA			6.75 	G8V		Y	Y	Y
131156B	XiBooB			6.75 	K5V		Y	Y	Y
131511	GL567			11.51	K0V		Y	N	Y
131976B	GJ570B			5.89	M1.5V		Y	N	Y
131976C	GJ570C			5.89	M3.5V		Y	N	Y
131977 	GJ570A			5.89 	K4V		Y	Y	Y
133640	44Boo			12.51	G2V		Y	N	Y
134083 	45Boo			19.54 	F5V		N	Y	N
136352 	Nu2Lup			14.74 	G2.5V		Y	Y	Y
137107	EtaCrB			14.81	G2V		Y	N	Y
140538A	PsiSerA			14.79 	G5V		Y	Y	N
140901A	HIP77358		15.25 	G7IV/V		Y	Y	Y
141004	LambdaSer		11.92 	G0V		Y	Y	N
142267	LHS3131			17.35	G0IV		Y	N	N
142373 	ChiHer			15.90 	G0V		N	Y	N
142860 	GammaSer		11.25 	F6V		Y	Y	N
143761 	RhoCrB			17.51 	G0IV		Y	Y	Y
146233 	18Sco			14.14 	G3IV		Y	Y	Y
147513 	HR6094			12.89 	G1V		Y	Y	Y
147584	ZetaTrA			12.12	F9V		Y	N	N
149661	12Oph			9.89 	K0V		Y	Y	N
155885 	36OphB			5.95 	K1V		Y	Y	N
155886 	36OphA		     	5.95	K1V		Y	Y	N
156026 	36OphC			5.95 	K5V		Y	Y	N
156274A	41AraA			8.79 	G9V		Y	Y	N
156897A	xiOph			17.52 	F2V		N	Y	Y
157214 	72Her			14.59 	G0V		Y	Y	Y
157881	GL673			7.70	K7V		Y	N	N
158614	GL678A			16.34	G6V		Y	N	N
158633 	GJ675			12.79 	K0V		Y	Y	N
160032 	LambdaAra		20.96 	F4V		N	Y	N
160269	26Dra			14.19	G0V		Y	N	N
160346	GL688			11.00	K2.5V		Y	N	Y
160915 	58Oph			17.65 	F5V		N	Y	N
160691 	muAra 			15.60 	G3V		Y	Y	Y
161797	muHer			8.31	G5IV		Y	N	N
165341A	70OphA			5.11 	K0V		Y	Y	Y
165341B	70OphB			5.12 	K4V		Y	Y	Y
165185 	GJ702.1			17.11 	G0V		Y	Y	N
165908	BHer			15.64	F7V		Y	N	N
165499 	IotaPav			17.75 	G0V		Y	Y	N
166620 	GJ706			11.10 	K2V		Y	Y	N
168151 	36Dra			23.16 	F5V		N	Y	N
170153	chiDra			8.06	F7V		Y	N	N
172051	GL722			13.08	G6V		Y	N	N
173739	GL725A			3.52	M3V		Y	N	Y
173740	GL725B			3.52	M3.5V		Y	N	Y
176051	GL738A			14.87	G0V		Y	N	N
177565	GL744			16.95	G6V		Y	N	N
180617	Wolf1055		5.85	M2.5V		Y	N	Y
182572 	31Aql			14.92 	G7IV/V		Y	Y	N
185144 	SigmaDra 		5.76 	K0V		Y	Y	N
187013 	17CygA			20.99 	F5.5IV/V	N	Y	N
187691A	OmicronAqlA		19.49 	F8V		N	Y	N
188088	GL770			14.05	K2IV		Y	N	N
189567 	GJ776			17.93 	G2V		N	Y	N
190248 	DeltaPav	      	6.10	G8IV/V		Y	Y	Y
190360 	GJ777A			16.00 	G7V		Y	Y	Y
190406	GL779			17.77	G0V		Y	N	N
191408A	GL783			6.01 	K2.5V		Y	Y	Y
191849	GL784			6.20	M0V		Y	N	N
192310 	LHS488			8.81 	K2V		Y	Y	Y
193664 	HR7783			17.48 	G0V		Y	Y	Y
196761	GL796			14.38	G8V		Y	N	N
197692 	PsiCap			14.63 	F5V		N	Y	N
199260 	HIP103389		21.10 	F6V		N	Y	N
201091 	61CygA			3.50 	K5V		Y	Y	N
201092 	61CygB			3.50 	K7V		Y	Y	N
202560 	Lacaille8760		3.97 	M0V		Y	Y	Y
203608 	GammaPav		9.26 	F9V		Y	Y	Y
204961	GL832			4.95	M1.5V		Y	N	Y
206860 	HNPeg			18.13 	G0IV/V		Y	Y	N
207129 	GL838			15.56 	G0V		Y	Y	N
209100 	EpsInd			3.64 	K4V		Y	Y	N
210302 	TauPsA			18.46 	F6V		N	Y	N
211415	GL853A			13.79	G0V		Y	N	N
212330A	HIP110649		20.34 	G2IV/V		N	Y	N
213845A	UpsAqrA			23.02 	F5V		N	Y	N
215648A	XiPegA			16.15 	F6V		N	Y	N
216803 	FomalhautB		7.60 	K4V		Y	Y	N
216899	Ross671			6.83	M1.5V		Y	N	N
217014	51Peg			15.61	G2V		Y	N	Y
217987 	Lacaille9352		3.29 	M1V		Y	Y	Y
219134	GL892			6.54 	K3V		Y	Y	Y
219482	HIP114948		20.44 	F6V		N	Y	N
219623 	GJ4324			20.61 	F8V		Y	Y	N
222368	IotaPis	      		13.71 	F7V		N	Y	N
223778	GL909A			10.89	K3V		Y	N	N
225213	GL1			4.34	M1.5V		Y	N	Y
239960	Kruger60A		4.03	M3V		Y	N	Y
-999	ProxCen			1.30	M5V		Y	N	Y
-999	BarnardsStar		1.83	M3.5V		Y	N	N
-999	Ross154			2.97	M3.5V		Y	N	N
-999	Ross128			3.35	M4V		Y	N	N
-999	LuytensStar		3.76	M3.5V		Y	N	Y
-999	Wolf1061		4.27	M3.5V		Y	N	Y
-999	GL687			4.54	M3V		Y	N	N
-999	GL674			4.54	M2V		Y	N	N
-999	Ross780			4.66	M2.5V		Y	N	N
-999	GL412A			4.86	M1V		Y	N	Y
-999	ADLeo			4.89	M2.5V		Y	N	Y
-999	GL588			5.93	M2.5V		Y	N	N
-999	GL908			5.95	M1V		Y	N	Y
-999	GL667			7.24	M1.5V		Y	N	Y

==> tables/MRT03-ObservationLog.dat <==
# Column 1: Star Name
# Column 2: Number of XMM-Newton observations
# Column 3: Total XMM-Newton exposure time (ks)
# Column 4: Number of Chandra observations
# Column 5: Total Chandra exposure time (ks)
# ---------
etaCrv    0  -999  4  38.5
xiOph     0  -999  1  19.8
iotaHor   32  211.3    0  -999
nuPhe     1  16.0      0  -999
gamPav  1  15.9      0  -999
betaVir   1  41.1      0  -999
upsAnd  1  5.3     4  58.9
GJ1095       0  -999   1  96.2
LHS237       1   15.6     0  -999
LHS208       1   36.7     1  19.6
iotaPer   0  -999   1  4.9
chi1Ori  1   30.7     0  -999
rhoCrB    0   -999  1  9.8
GL672        0   -999  1  9.9
47UMa        1   6.2      0  -999
betaCom   1   57.4     0  -999
44Boo        1  18.8      0  -999
GL620.1A     2   17.4     0  -999
betaHyi   1  29.6      1  4.9
GL311        1  47.4      0  -999
18Sco        1  20.1      1  62.2
alphaCen  22  203.1    0  -999
zetaRet   1   20.9     0  -999
GL327        1  23.5      0  -999
GL788        1  9.6       0  -999
muAra     2   13.4     0  -999
HD136352     1  16.9      0  -999  
51Peg        1  50.4      1  4.9 
kap1Cet  5  96.7    2  27.7  
GJ777A       2  6.7       0  -999
HD140901    0  -999    1  24.7
deltaPav  1  32.6      0  -999 
82Eri       1  5.4        1  14.9  
55Cnc       1  10.4       2  39.4 
xiBoo    1  57.1       0  -999 
GL451A      0  -999    1  32.8 
LHS2156     1  68.4       0  -999
tauCeti  1  11.9       1  45.1 
deltaEri  1  56.3      0  -999
70Oph       3  19.9       0  -999 
40Eri       0  -999    1  5.0
GL117       1  34.2       0  -999
GL892       1  30.8       0  -999
LHS1875     1  21.4       0  -999
GL783       1  9.9        0  -999
GL183       1  18.4       0  -999
GJ667       0  -999    2  27.3
GL570       0  -999    1  39.6
61Cygni     38  391.6     0  -999
GL412       1  10.3       0  -999
GJ832       2  37.5       0  -999
Kapetyn  3  93.1    6  72.5
Wolf1055    1  24.2       2  41.4
ADLeo       2  83.4       0  -999
Wolf1061    0  -999    1  38.3
Luyten  0  -999  1  28.4
ProxCen  8  207.9  2  48.3


==> tables/MRT04-VariabilityMetrics.dat <==
# Column 1: Star Name
# Column 2: Telecope
# Column 3: Observation ID
# Column 4: Exposure time (ks)
# Column 5: Net counts
# Column 6: Net counts uncertainty
# Column 7: Chi^2 of observed vs. constant count rate
# Column 8: Anderson-Darling statistic (A^2)
# --------------
etaCrv   Chandra 14474  9.2  1000 30  1.9  1.04
etaCrv   Chandra 15565  9.7  1000 30  1.1  0.69
etaCrv   Chandra 15566  9.9  1060 30  0.9  1.55
etaCrv   Chandra 15567  9.7  1050 30  1.6  0.61
xiOph     Chandra 27852  19.8  160 20  0.4  14.07
iotaHor     XMM 0673610201  5.3   4230 70  1.5  0.49 
iotaHor     XMM 0673610301  14.4  3150 60  1.1  1.28 
iotaHor     XMM 0673610401  6.9   5750 80  1.7  0.60 
iotaHor     XMM 0673610501  6.1   6520 80  2.6  0.57 
iotaHor     XMM 0673610601  5.5   5710 80  2.6  0.50 
iotaHor     XMM 0673610701  4.9   3810 60  1.9  0.23 
iotaHor     XMM 0673610801  4.6   3140 60  1.3  0.56 
iotaHor     XMM 0673610901  7.4   3970 70  1.1  0.50 
iotaHor     XMM 0693550301  6.2   3650 60  1.6  0.27 
iotaHor     XMM 0693550401  9.7   6870 90  1.6  0.52 
iotaHor     XMM 0693550501  6.7   4470 70  2.6  0.61 
iotaHor     XMM 0693550601  4.0   3060 60  0.9  0.43 
iotaHor     XMM 0693550701  4.5   3480 60  2.7  1.91 
iotaHor     XMM 0701980501  6.5   4230 70  1.0  0.49 
iotaHor     XMM 0722470201  4.5   4410 70  1.7  0.68 
iotaHor     XMM 0722470301  9.9   9280 100  1.6  0.48 
iotaHor     XMM 0722470401  6.3   4410 70  1.1  0.60 
iotaHor     XMM 0744020301  9.2   5580 80  1.2  0.34 
iotaHor     XMM 0744020401  9.3   8690 90  1.8  0.71 
iotaHor     XMM 0744020501  5.6   6020 80  2.2  0.76 
iotaHor     XMM 0744020601  4.5   4640 70  2.1  0.34 
iotaHor     XMM 0763830301  4.5   3330 60  1.7  0.80 
iotaHor     XMM 0763830401  4.5   3300 60  1.6  0.20 
iotaHor     XMM 0763830501  7.0   5230 70  1.2  0.73 
iotaHor     XMM 0763830601  4.9   3890 60  1.8  0.39 
iotaHor     XMM 0790180901  8.8   9020 100  1.6  0.53 
iotaHor     XMM 0790181001  5.4   5170 70  1.8  0.95 
iotaHor     XMM 0790181101  8.6   7650 90  2.3  1.27 
iotaHor     XMM 0803380301  5.9   4600 70  2.8  1.03 
iotaHor     XMM 0803380401  4.4   3090 60  0.7  0.53 
iotaHor     XMM 0803380501  5.2   4900 70  2.4  0.31 
iotaHor     XMM 0803380701  10.3  14250 120  2.3  0.48 
betaVir    XMM 0044740201  41.1  18450 160  3.1  0.73
upsAndA  XMM 0722030101  5.3  940 40  2.1  0.36
upsAndA     Chandra 10976  15.2  510 30  1.3  3.88
upsAndA     Chandra 10977  15.1  510 30  1.3  3.19
upsAndA     Chandra 10978  14.3  410 20  1.2  3.80
upsAndA     Chandra 10979  14.3  470 20  1.2  4.24
chi1Ori  XMM 0111500101  30.7  33890 190   3.2  5.61 
47UMa        XMM 0304203401  6.2   240 20  1.1  1.36 
betaCom   XMM 0148680101  57.2  38470 210  1.4  2.10 
44Boo        XMM 0100650101  18.8  287110 550  3.1  0.64
GL620.1A     XMM 0822070201  7.8  12220 110  1.9  0.41 
GL 620.1A     XMM 0822070201  9.6  17450 130  28.4  2.63  
betaHyi   Chandra 12337  4.9  250 20  2.0  0.65
betaHyi    XMM 0006010401  29.6  1670 60  1.1  32.11
GL311        XMM 0111400101  47.4  22530 150  3.4  8.71 
alphaCen  XMM 0045340401  5.2  13470 120  1.0  0.49
alphaCen  XMM 0045340901  4.7  21770 150  1.2  0.17
alphaCen  XMM 0045341001  5.2  21880 150  1.5  0.98
alphaCen  XMM 0045341101  3.5  16620 130  2.9  0.49
alphaCen  XMM 0143630201  4.6  10500 280  1.2  0.79
alphaCen  XMM 0143630501  4.2  14400 120  2.6  2.23
alphaCen  XMM 0202611201  6.2  7840 90  1.2  0.33
alphaCen  XMM 0202611301  5.9  7060 90  1.5  0.40
alphaCen  XMM 0202611401  8.6  7260 90  1.2  0.33 
alphaCen  XMM 0550060901  10.7  12250 110  4.8  7.42
alphaCen  XMM 0550061001  10.4  14600 120  1.9  1.18
alphaCen  XMM 0654550801  12.2  33130 180  2.7  1.60
alphaCen  XMM 0670320301  16.9  120530 400  8.0  2.58
alphaCen  XMM 0690800301  13.2  54980 240  2.0  1.09
alphaCen  XMM 0720581101  14.3  58810 240  1.6  1.34
alphaCen  XMM 0741700301  18.5  31410 180  1.8  0.97
alphaCen  XMM 0760290301  14.9  24670 160  1.2  0.26 
alphaCen  XMM 0783340301  5.5  21270 150  2.0  0.41
alphaCen  XMM 0801870301  5.6  39000 200  1.0  0.34
alphaCen  XMM 0823500301  12.8  110900 340  20.6  17.13 
alphaCen  XMM 0844530301  15.7  204600 450  57.4  5.60 
alphaCen  XMM 0861450301  4.3  29510 180  3.6  0.43
zet1Ret  XMM 0404920101  20.9  7670 100  2.0  0.74
GL327        XMM 0404920201  23.5  10580 150  2.2  3.98
GL788        XMM 0822590301  9.6   4470 80  0.7  2.47
kap1Cet  XMM 0111410101  38.3  36620 200  3.1  3.23 
kap1Cet  XMM 0822790901  14.8  10290 100  4.0  4.20 
kap1Cet  XMM 0822791001  17.8  10150 100  1.8  0.45 
kap1Cet  XMM 0852780201  15.2  9960 110  1.8  0.29 
kap1Cet  XMM 0882160501  15.2  10440 110  2.0  0.73 
kap1Cet  Chandra 22327   14.0  6600 80  1.7  3.26 
kap1Cet  Chandra 22328   13.7  4660 70  1.2  0.31 
HD140901     Chandra 13769  24.7  220 20  1.5  29.62
deltaPav  XMM 0780510401  32.6  1220 90  0.8  16.47 
55CncA      XMM 0551020801  10.4  230 40  0.8  4.04 
xiBoo     XMM 0056030101  57.1  137940 380  12.7  2.52
LHS2156      XMM 0602290101  68.4  58920 290  1.5  4.02
tauCet    Chandra 1886    45.1  110 20  0.1  33.60
deltaEri    XMM 0205720101  56.3  440 60  0.9  33.78
70Oph        XMM 0044740101  6.3  18960 140   3.5  1.06 
70Oph        XMM 0044741301  6.8  19930 140  9.4  0.36 
70Oph        XMM 0044741401  6.8  16670 130  1.6  0.43 
GL117        XMM 0203060501  34.2  107750 340  2.0  0.99 
GL892        XMM 0784920201  30.8  2570 90  1.1  4.74
LHS1875      XMM 0840841001  21.4  9260 130  1.2  0.69
GL783        XMM 0670380401  9.9   610 30   1.0  5.49 
GL183        XMM 0780510301  18.4  650 70   0.1  2.54
GL570A      Chandra 8904    39.6  1080 70  2.7  18.92
61CygA      XMM 0041740101  0.8  350 20  27.7  12.88
61CygA      XMM 0041740301  7.1  3240 60  2.1  0.70 
61CygA      XMM 0041740901  5.8  2390 50  1.1  0.18 
61CygA      XMM 0041741001  6.3  3730$\pm60$  9.3  4.11 
61CygA      XMM 0041741101  13.0  3300 60  1.3  0.50 
61CygA      XMM 0143630101  13.0  3120 60  5.0  1.80 
61CygA      XMM 0143630401  7.2  1390 40  1.3  0.54 
61CygA      XMM 0202610401  3.1  570 20  2.3  0.27 
61CygA      XMM 0202610501  3.1  630 30  2.9  0.21 
61CygA      XMM 0401880801  12.0  1730 40  1.4  0.74 
61CygA      XMM 0401880901  8.4  2100 50  1.0  0.36 
61CygA      XMM 0501930601  11.3  1830 40  1.4  0.70 
61CygA      XMM 0501930701  11.5  1880 50  1.1  0.59 
61CygA      XMM 0550060801  8.7  3220 60  1.1  0.47
61CygA      XMM 0550061301  12.8  4810 70  2.3  1.05 
61CygA      XMM 0600820801  11.2  4860 70  1.5  0.65 
61CygA      XMM 0600820901  10.4  4050 70  1.6  1.48 
61CygA      XMM 0654550601  9.6  1500 40  1.9  0.95 
61CygA      XMM 0654550701  7.9  1890 50  2.1  1.56 
61CygA      XMM 0670320201  9.7  1930 50  1.1  0.71 
61CygA      XMM 0670320701  12.4  3010 60  3.7  3.41  % good obs for making image
61CygA      XMM 0690800801  9.1  2720 50  1.2  0.63 
61CygA      XMM 0690800901  63.4  1240 40  1.2  0.48
61CygA      XMM 0720581001  10.2  1880 40  1.2  0.96 
61CygA      XMM 0741700601  9.8  2800 50  1.6  0.79 
61CygA      XMM 0741700701  15.1  4280 80  1.5  0.78 
61CygA      XMM 0760290601  10.8  3780 60  1.3  0.36 
61CygA      XMM 0760290701  10.7  4742 70  2.9  1.04 
61CygA      XMM 0783340601  7.1  2060 50  1.6  0.40 
61CygA      XMM 0783340701  8.8  2610 50  1.6  0.44
61CygA      XMM 0801871001  6.1  4410 70  2.0  0.61 
61CygA      XMM 0801871101  6.9  1690 40  1.4  0.43 
61CygA      XMM 0823500601  6.7  1840 40  2.4  0.39
61CygA      XMM 0823500701  6.3  1400 40  1.0  0.48 
61CygA      XMM 0844530401  8.4  1660 40  1.1  0.48 
61CygA      XMM 0844530501  15.1  2340 50  1.7  0.94 
61CygA      XMM 0861450201  5.9  920 30  3.7  0.41 
61CygA      XMM 0861450401  5.8  1350 40  1.2  0.78 
61CygB      XMM 0041740101  0.8  130 10  10.2  12.11
61CygB      XMM 0041740301  7.1  1120 40  1.3  0.31
61CygB      XMM 0041740901  5.8  840 30  0.8  0.85
61CygB      XMM 0041741001  6.3  1430 40  1.6  0.44
61CygB      XMM 0041741101  13.0  2260 50  3.8  5.95
61CygB      XMM 0143630101  13.0  17430 130  161.7  2.65
61CygB      XMM 0143630401  7.2  1120 30  2.2  0.66
61CygB      XMM 0202610401  3.1  570 20  1.0  0.44
61CygB      XMM 0202610501  3.1  1430 40  2.0  0.38
61CygB      XMM 0401880801  12.0  1790 40  1.5  1.81
61CygB      XMM 0401880901  8.4  1070 40  2.0  0.93
61CygB      XMM 0501930601  11.3  2390 50  2.0  1.00
61CygB      XMM 0501930701  11.5  1210 40  1.6  1.22
61CygB      XMM 0550060801  8.7  1670 40  1.8  0.49
61CygB      XMM 0550061301  12.8  2810 50  3.2  1.99
61CygB      XMM 0600820801  11.2  1650 40  1.4  0.99
61CygB      XMM 0600820901  10.4  2100 50  2.1  1.28
61CygB      XMM 0654550601  9.6  860 30  1.3  1.17
61CygB      XMM 0654550701  7.9  660 30  1.6  1.05
61CygB      XMM 0670320201  9.7  1540 40  1.3  0.57
61CygB      XMM 0670320701  12.4  2400 50  3.7  0.66
61CygB      XMM 0690800801  9.1  2360 40  1.3  0.61
61CygB      XMM 0690800901  63.4  1360 50  2.3  0.33
61CygB      XMM 0720581001  10.2  2940 60  2.1  0.35
61CygB      XMM 0741700601  9.8  2730 50  2.4  0.88
61CygB      XMM 0741700701  15.1  4070 70  1.7  0.66
61CygB      XMM 0760290601  10.8  4670 70  2.4  1.01
61CygB      XMM 0760290701  10.7  7580 90  17.5  8.23
61CygB      XMM 0783340601  7.1  7270 90  18.3  1.83
61CygB      XMM 0783340701  8.8  2660 50  1.4  0.67
61CygB      XMM 0801871001  6.1  1390 40  1.8  0.38
61CygB      XMM 0801871101  6.9  1620 40  2.5  1.34
61CygB      XMM 0823500601  6.7  3560 60  4.7  0.99
61CygB      XMM 0823500701  6.3  1650 40  2.9  1.38
61CygB      XMM 0844530401  8.4  1320 40  1.9  0.83
61CygB      XMM 0844530501  15.1  6630 80  6.0  2.31
61CygB      XMM 0861450201  5.9  1920 40  4.7  0.36
61CygB      XMM 0861450401  5.8  2180 50  1.0  0.31
GL570BC     Chandra 8904    39.6  150 60  0.8  15.04 
GJ832       XMM 0748010201  8.9   260 30   0.7  3.36 
GJ832       XMM 0860303301  28.6  2530 110  2.1  14.21 
GJ667C       Chandra 17317  18.2  100 10  0.2  16.42
Wolf1055     XMM 0504010101  24.2  7440 160  1.8  7.31  
Wolf1055     Chandra 616     12.2  390 20    1.3  2.80 
Wolf1055     Chandra 7428    29.2  720 30    1.3  10.32 
ADLeo        XMM 0111440101  24.5  290960 630   27.2   7.20 
ADLeo        XMM 0891801301  58.9  831320 1080  164.9  168.92
Wolf1061     Chandra 20163   38.3  250 40  0.9  29.78
Luyten  Chandra 20164  28.4  100 20  0.3  18.95
40EriC      Chandra 13644   5.0  940 20  0.7  0.47
ProxCen      XMM 0049350101  46.0  429200 660  703.2  113.02 
ProxCen      XMM 0551120201  26.5  59230 250   16.5  4.70 
ProxCen      XMM 0551120301  26.5  59240 250   7.5  1.11 
ProxCen      XMM 0551120401  24.6  107810 330  197.7  22.61 
ProxCen      XMM 0801880201  17.3  50820 230   33.5  7.22 
ProxCen      XMM 0801880301  25.5  299530 550  35.3  3.59  
ProxCen      XMM 0801880401  21.5  42300 210   14.1  13.26 
ProxCen      XMM 0801880501  20.0  66790 260   35.2  17.55 
ProxCen      Chandra 641     18.8  3440 60   1.5  0.44 
ProxCen      Chandra 49899   29.3  5450 70   1.2  7.49
GL412B        XMM 0742230101  10.3  32030 210  243.1  3.43
VB10     XMM 0504010101  24.2  660 110  1.1  11.01


==> tables/MRT05-AllSpectralFits.dat <==
# Column 1: Star Name
# Column 2: Observation ID number
# Column 3: Sub-exposure duration (0 = start of observation; in ks)
# Column 4: VarFlag
# Column 5: Spectral type
# Column 6: kT1 (keV)
# Column 7: kT1 upper error (keV)
# Column 8: kT1 lower error (keV)
# Column 9: normalization1 (10^-4)
# Column 10: normalization1 upper error (10^-4)
# Column 11: normalization1 lower error (10^-4)
# Column 12: kT2 (keV)
# Column 13: kT2 upper error (keV)
# Column 14: kT2 lower error (keV)
# Column 15: normalization2 (10^-4)
# Column 16: normalization2 upper error (10^-4)
# Column 17: normalization2 lower error (10^-4)
# Column 18: kT3 (keV)
# Column 19: kT3 upper error (keV)
# Column 20: kT3 lower error (keV)
# Column 21: normalization3 (10^-4)
# Column 22: normalization3 upper error (10^-4)
# Column 23: normalization3 lower error (10^-4)
# Column 24: logLx ([erg/s])
# Column 25: logLx upper error ([erg/s])
# Column 26: logLx lower error ([erg/s])
# Column 27: abundance
# Column 28: abundance upper error
# Column 29: abundance lower error
# Column 30: average reduced chi^2
# ---------------
etaCrv	14474		-999	Q	0.16 0.07 0.14		3.3 10.0 1.6		0.50 0.08 0.08		4.6 5.0 2.9		-999 -999 -999	-999 -999 -999	28.43 0.06 0.06	0.32 0.56 0.16		1.14
etaCrv	15565 		-999	Q	0.21 0.06 0.06		1.1 0.2 0.3		0.55 0.09 0.09		1.3 0.4 0.5		-999 -999 -999	-999 -999 -999	28.38 0.06 0.06	1 -999 -999		1.59
etaCrv	15566 		-999	Q	0.26 0.12 0.08		3.7 5.3 2.0		0.55 0.15 0.07		4.8 3.1 3.1		-999 -999 -999	-999 -999 -999	28.42 0.05 0.06	0.22 0.23 0.09		1.28
etaCrv	15567 		-999	Q	0.18 0.04 0.06		0.9 1.4 0.3		0.61	0.04 0.04		1.5 0.1 0.2  	     	-999 -999 -999	-999 -999 -999	28.39 0.05 0.07	1 -999 -999		1.24
upsAndA	10976 		-999	Q 	-999 -999 -999	-999 -999 -999	0.29 0.02 0.02		0.8 0.1 0.1		-999 -999 -999	-999 -999 -999	27.57 0.03 0.03	1 -999 -999   	   	0.85
upsAndA	10977 		-999	Q 	-999 -999 -999 	-999 -999 -999	0.30 0.02 0.02		0.8 0.1 0.1		-999 -999 -999	-999 -999 -999	27.57 0.03 0.03	1 -999 -999		0.97
iotaHor	0673610201 	-999	Q	0.09 0.03 0.02		5.8 0.1 0.1  	  	0.43 0.06 0.08		2.8 0.9 1.6	  	0.65 0.12 0.09	      	1.5 1.5 0.9    		28.73 0.07 0.08	1 -999 -999		1.18
iotaHor	0673610301 	-999	Q	0.07 0.03 0.04		18.2 58.0 25.0		0.40 0.04 0.02		4.1 0.5 0.7		0.74 0.06 0.06		1.7 0.6 0.4		28.78 0.05 0.06	1 -999 -999		1.09
iotaHor	0673610401 	-999	Q	0.09 0.01 0.02		6.2 11.8 2.8		0.36 0.05 0.06		2.1 0.8 0.9		0.62 0.05 0.04		2.5 0.8 0.8		28.76 0.06 0.06	1 -999 -999		1.13
iotaHor	0673610501 	-999	Q	0.09 0.01 0.02		6.6 8.5 3.0		0.45 0.04 0.03		4.4 0.3 0.4		0.84 0.07 0.06		1.6 0.4 0.4		28.86 0.03 0.04	1 -999 -999		0.92
iotaHor	0673610601 	-999	Q	0.08 0.02 0.02		8.8 41.0 5.0		0.46 0.05 0.05		4.1 0.4 0.6		0.86 0.10 0.09		1.6 0.6 0.5		28.85 0.04 0.05	1 -999 -999		1.45
iotaHor	0673610701 	-999	Q	0.10 0.02 0.02		4.7 3.4 1.9		0.47 0.05 0.05		3.2 0.3 0.4		0.94 0.13 0.11		0.9 0.3 0.3		28.73 0.05 0.05	1 -999 -999		1.15
iotaHor	0673610801 	-999	Q	0.07 0.02 0.02		19.2 175.0 14.7	0.43 0.07 0.09	  	2.6 0.7 1.3		0.68 0.16 0.34	  	1.1 1.4 0.8 		28.70 0.08 0.10	1 -999 -999		0.94
iotaHor	0673610901 	-999	Q	0.09 0.01 0.03		4.7 20.9 2.0		0.32 0.13 0.13	    	0.9 1.3 0.7	     	0.54 0.12 0.04		1.8 0.3 1.4		28.55 0.08 0.10	1 -999 -999		1.23
iotaHor	0693550301 	-999	Q	0.23 0.07 0.09		1.3 0.7 0.7		0.56 0.06 0.19		2.0 0.3 0.6		1.10 1.02 0.74		0.2 1.1 0.2		28.54 0.05 0.06	1 -999 -999		1.06
iotaHor	0693550401 	-999	Q	0.09 0.01 0.01		7.0 4.5 2.1		0.43 0.07 0.07		2.3 0.6 1.2		0.68 0.10 0.09		1.3 1.1 0.7		28.69 0.06 0.07	1 -999 -999		1.49
iotaHor	0693550501 	-999	Q	0.09 0.01 0.02		6.8 11.1 3.0		0.38 0.08 0.08		1.6 1.1 1.0		0.58 0.08 0.05		1.8 0.8 1.1		28.65 0.08 0.10	1 -999 -999		1.46
iotaHor	0693550601 	-999	Q	0.09 0.01 0.02		10.3 18.8 4.7		0.45 0.07 0.16		3.3 0.5 1.1		0.74 0.36 0.46		0.6 2.5 0.3		28.73 0.07 0.09	1 -999 -999		1.18
iotaHor	0693550701 	-999	Q	0.08 0.02 0.02		13.9 116.0 9.0		0.38 0.09 0.11		1.9 1.1 1.2		0.63 0.09 0.05		2.3 1.1 1.2		28.73 0.07 0.09	1 -999 -999		1.35
iotaHor	0701980501 	-999	Q	0.10 0.01 0.02		3.8 4.1 1.6		0.39 0.06 0.07		2.0 0.7 1.0		0.65 0.09 0.06		1.6 0.9 0.7		28.64 0.07 0.08	1 -999 -999		1.51
iotaHor	0722470201 	-999	Q	0.10 0.02 0.02		4.1 6.1 2.0		0.45 0.05 0.05		3.5 0.5 0.8		0.76 0.08 0.07		1.7 0.8 0.6		28.81 0.05 0.06	1 -999 -999		1.21
iotaHor	0722470301 	-999	Q	0.09 0.01 0.01		6.6 5.7 2.2		0.43 0.04 0.06		3.8 0.7 1.5		0.67 0.10 0.09		1.5 1.5 0.8		28.81 0.04 0.05	1 -999 -999		1.61
iotaHor	0722470401 	-999	Q	0.09 0.01 0.01		6.9 6.7 2.6		0.41 0.06 0.08		2.1 0.8 1.2		0.63 0.09 0.07		1.6 1.1 0.8		28.68 0.07 0.08	1 -999 -999		1.66
iotaHor	0744020301 	-999	Q	0.08 0.02 0.02		10.2 3.7 5.8		0.38 0.03 0.04		2.5 0.5 0.8		0.65 0.09 0.08		0.9 0.4 0.4		28.61 0.05 0.06	1 -999 -999		1.30
iotaHor	0744020401 	-999	Q	0.09 0.01 0.01		9.1 9.5 3.3		0.43 0.04 0.04		3.6 0.6 0.9		0.69 0.08 0.07		1.5 0.9 0.6		28.80 0.04 0.05	1 -999 -999		1.60
iotaHor	0744020501 	-999	Q	0.09 0.02 0.02		5.4 8.4 2.4		0.41 0.04 0.03		3.9 0.6 0.7		0.74 0.06 0.05		2.2 0.6 0.5		28.86 0.04 0.05	1 -999 -999		1.09
iotaHor	0744020601 	-999	Q	0.08 0.02 0.02		14.1 57.6 8.2		0.38 0.09 0.11		2.3 1.3 1.4		0.64 0.07 0.05		3.2 1.3 1.4		28.85 0.06 0.07	1 -999 -999		0.68
iotaHor	0763830301 	-999	Q	0.08 0.02 0.03		8.0 72.8 4.9		0.43 0.04 0.02		3.4 0.4 1.2		0.73 0.20 0.15		0.6 1.1 0.4		28.69 0.06 0.07	1 -999 -999		1.00
iotaHor	0763830401 	-999	Q	0.08 0.01 0.01		8.6 16.6 4.7		0.46 0.03 0.03		2.6 0.2 0.2		-999 -999 -999	-999 -999 -999	28.54 0.03 0.04	1 -999 -999	       	1.60
iotaHor	0763830501 	-999	Q	0.09 0.01 0.01		6.1 6.0 0.2		0.46 0.06 0.15		2.9 0.7 2.1		0.64 0.27 0.33		0.9 2.7 0.8		28.70 0.07 0.09	1 -999 -999	       	1.76
iotaHor	0763830601 	-999	Q	0.08 0.02 0.02		7.5 35.1 4.5		0.33 0.29 0.14		1.0 2.3 0.5		0.54 0.08 0.23		3.2 0.6 1.6		28.73 0.08 0.10	1 -999 -999	       	1.04
iotaHor	0790180901 	-999	Q	0.09 0.01 0.01		6.0 3.6 1.9		0.46 0.04 0.04		3.8 0.4 0.5		0.80 0.07 0.06		1.6 0.5 0.5		28.83 0.03 0.03	1 -999 -999	       	1.15
iotaHor	0790181001 	-999	Q	0.09 0.01 0.02		7.2 12.2 3.2		0.49 0.06 0.10		3.6 0.9 2.3		0.72 0.16 0.33		1.4 2.2 1.0		28.81 0.05 0.06	1 -999 -999	       	1.41
iotaHor	0790181101 	-999	Q	0.10 0.01 0.01		5.6 3.1 1.7		0.43 0.05 0.05		3.3 0.6 1.1		0.71 0.11 0.08		1.4 1.1 0.7		28.78 0.05 0.05	1 -999 -999	       	1.28
iotaHor	0803380301 	-999	Q	0.08 0.02 0.03		5.1 39.9 3.2		0.35 0.04 0.04		2.6 0.8 0.9		0.61 0.05 0.05		2.0 0.8 0.7		28.72 0.06 0.07	1 -999 -999	       	1.75
iotaHor	0803380401 	-999	Q	0.10 0.02 0.06		3.4 14.1 1.6		0.31 0.13 0.14		1.1 1.4 0.8		0.57 0.09 0.04		2.6 0.6 1.5		28.68 0.08 0.09	1 -999 -999	       	1.16
iotaHor	0803380501 	-999	Q	0.10 0.01 0.01		4.2 3.0 1.6		0.45 0.05 0.05		3.5 0.2 0.8		0.76 0.07 0.07		1.5 0.8 0.5		28.80 0.05 0.05	1 -999 -999	       	1.06
iotaHor	0803380701 	-999	Q	0.09 0.02 0.02		11.4 23.4 6.8		0.50 0.03 0.03		5.6 0.3 0.4		0.90 0.06 0.05		1.8 0.4 0.3		28.98 0.02 0.02	1 -999 -999	       	1.09
betaVir	0044740201	-999	Q	0.09 0.01 0.01		4.7 1.2 0.9		0.37 0.01 0.01		2.4 0.1 0.1		-999 -999 -999	-999 -999 -999	28.08 0.02 0.02	1 -999 -999	       	2.48
chi1Ori	0111500101	0_10	E	0.10 0.02 0.02		39.7 55.7 19.9		0.49 0.01 0.03		52.9 10.5 9.4		0.84 0.10 0.09		12.1 7.8 4.8		28.88 0.03 0.04	0.31 0.07 0.05		1.31
chi1Ori	0111500101	10_21	Q	0.06 0.02 0.02		490.0 5500.0 420.0	0.42 0.01 0.04		35.0 8.9 8.2		0.71 0.06 0.05		20.2 9.3 6.6		28.99 0.05 0.06	0.43 0.11 0.08		1.79
chi1Ori	0111500101	21_26	F	0.10 0.06 0.05		20.8 220.0 10.4	0.46 0.01 0.04	  	46.0 13.3 11.9	 	0.81 0.08 0.08	  	16.9 9.5 5.8		28.89 0.05 0.06	0.36 0.13 0.09		1.53
chi1Ori	0111500101	26_31	Q	0.11 0.03 0.02		26.2 27.4 15.0		0.43 0.21 0.09		22.2 15.5 13.6	     	0.66 0.11 0.06		22.5 17.1 13.8		28.88 0.07 0.09	0.49 0.24 0.13		1.32
betaCom	0148680101	0_5	    	Q    	0.07 0.02 0.02	     	23.5 114.8 15.1	0.39 0.02 0.02		3.4 0.3 0.3		-999 -999 -999	-999 -999 -999	28.11 0.02 0.02	1 -999 -999	     	1.55
betaCom	0148680101	5_10	Q	0.10 0.01 0.01	  	5.9 4.8 2.2		0.38 0.03 0.02		3.2 0.3 0.3		-999 -999 -999	-999 -999 -999	28.05 0.01 0.01	1 -999 -999	     	2.12
betaCom	0148680101	10_15	Q	0.10 0.01 0.01		5.1 3.9 2.0		0.41 0.03 0.03		3.2 0.2 0.2		-999 -999 -999	-999 -999 -999	28.06 0.02 0.02	1 -999 -999		1.37
betaCom	0148680101	15_20	Q	0.09 0.01 0.02		9.6 13.9 3.9		0.40 0.03 0.02		3.3 0.3 0.3		-999 -999 -999	-999 -999 -999	28.09 0.01 0.01	1 -999 -999		1.45
betaCom	0148680101	20-25	Q	0.09 0.01 0.01		10.7 13.7 4.4		0.41 0.03 0.02		3.7 0.3 0.3		-999 -999 -999	-999 -999 -999	28.14 0.01 0.01	1 -999 -999		1.05
betaCom	0148680101	25-30	Q	0.09 0.01 0.01		7.9 8.2 3.0		0.38 0.02 0.02		3.3 0.3 0.3		-999 -999 -999	-999 -999 -999	28.07 0.01 0.01	1 -999 -999		1.42
betaCom	0148680101	30-35	Q	0.09 0.01 0.01		7.5 4.7 2.4		0.41 0.03 0.02		3.1 0.2 0.2		-999 -999 -999	-999 -999 -999	28.06 0.01 0.01	1 -999 -999		1.84
betaCom	0148680101	35-40	Q	0.09 0.01 0.02		6.3 7.8 2.6		0.41 0.03 0.03		3.3 0.3 0.3		-999 -999 -999	-999 -999 -999	28.06 0.01 0.01	1 -999 -999		1.59
betaCom	0148680101	40-45	Q	0.08 0.01 0.02		17.4 50.2 9.5		0.40 0.03 0.02		3.5 0.3 0.3		-999 -999 -999	-999 -999 -999	28.13 0.01 0.01	1 -999 -999		1.53
betaCom	0148680101	45-50	Q	0.09 0.01 0.02		7.5 10.0 3.1		0.40 0.03 0.02		3.4 0.3 0.3		-999 -999 -999	-999 -999 -999	28.08 0.01 0.01	1 -999 -999		1.82
betaCom	0148680101	50-55	Q	0.09 0.01 0.01		9.0 9.9 3.7		0.40 0.02 0.02		3.6 0.3 0.3		-999 -999 -999	-999 -999 -999	28.10 0.01 0.01	1 -999 -999		1.15
44Boo	0100650101	0-6	    	D	0.25 0.02 0.02	    	23.8 4.4 6.6		0.50 0.13 0.12		9.8 5.4 3.6  	     	0.91 0.03 0.02	  	275.3 13.8 15.7	28.67 0.01 0.01	0.09 0.01 0.01		1.45
44Boo	0100650101	6-10	F	0.27 0.02 0.01		132.3 16.9 11.6	0.84 0.04 0.02		122.6 17.0 15.4     	2.10 0.97 0.36	     	73.4 7.5 11.1		28.69 0.01 0.01	0.23 0.03 0.03	  	2.22
44Boo	0100650101	10-15	D	0.29 0.01 0.02		141.4 11.0 13.1	0.91 0.02 0.03		136.7 16.8 16.0 	2.01 0.55 0.31		67.2 11.3 12.2		28.67 0.01 0.01	0.19 0.03 0.02		2.20
44Boo	0100650101	15-20	Q	0.30 0.02 0.02		132.0 12.2 11.9	0.88 0.02 0.03		139.0 18.5 16.5 	2.20 0.71 0.35		81.6 10.2 11.5		28.70 0.01 0.01	0.20 0.03 0.02		1.83
GL620.1A 0822070301	-999	Q	0.11 0.02 0.01		9.5 5.3 3.6		0.46 0.03 0.03	      	1.4 2.5 2.3	     	0.77 0.05 0.04		6.3 1.9 1.7		28.82 0.03 0.03	0.43 0.09 0.06		1.60
GL620.1A 0822070201	-999	Q	0.10 0.02 0.02		8.6 28.1 4.4		0.39 0.04 0.05		5.8 1.2 1.6		0.69 0.08 0.06		3.0 1.4 1.2		28.74 0.06 0.07	1 -999 -999		1.08
GL311	0111400101	0-22	Q	0.08 0.02 0.02		53.4 341.0 39.1	0.53 0.05 0.06		10.4 4.6 3.8		0.78 0.14 0.09		3.9 2.4 2.3		28.97 0.05 0.06	0.63 0.35 0.18		1.87
GL311	0111400101	22-35	F	0.17 0.22 0.05		2.8 2.3 1.1		0.60 0.05 0.30		13.6 1.2 5.3	     	0.94 0.19 0.48		2.6 8.3 2.2		29.02 0.05 0.05	1 -999 -999		1.44
GL311	0111400101	35-50	E	0.11 0.20 0.13		5.4 24.6 3.9		0.44 0.07 0.05		9.8 3.6 2.9		0.75 0.05 0.04		10.3 4.1 3.3		28.99 0.05 0.05	0.54 0.20 0.13		1.58
alphaCen	0045340401	-999	Q	0.10 0.01 0.01	    	52.7 7.1 5.6		0.32 0.01 0.01	    	9.6 0.5 0.5	     	-999 -999 -999	-999 -999 -999 	27.02 0.01 0.01	1 -999 -999	  	1.22
alphaCen	0045340901	-999	Q	0.10 0.01 0.01		85.3 10.0 7.4		0.31 0.01 0.01		18.1 1.3 1.4		0.60 0.05 0.05	     	3.0 1.3 1.0		27.30 0.01 0.01	1 -999 -999		1.86
alphaCen	0045341001	-999	Q	0.09 0.01 0.01		126.5 33.7 26.7	0.31 0.03 0.01		24.4 12.5 9.8	 	0.54 0.30 0.19		1.7 2.8 1.7		27.25 0.01 0.01	0.66 0.58 0.23		2.12
alphaCen	0045341101	-999	Q	0.10 0.01 0.01		79.9 12.0 8.6		0.30 0.02 0.02	     	17.3 1.8 2.2		0.61 0.07 0.05		4.4 2.1 1.6		27.30 0.01 0.01	1 -999 -999		1.13
alphaCen	0143630201	-999	Q	0.10 0.01 0.01		112.3 43.4 45.7	0.31 0.01 0.01	  	20.5 10.3 9.6	 	-999 -999 -999	-999 -999 -999	26.96 0.01 0.01	0.39 0.37 0.14		2.29
alphaCen	0143630501	-999	Q	0.10 0.01 0.01		102.6 38.7 37.6	0.29 0.02 0.02		19.2 10.6 8.4		0.49 0.06 0.06	     	4.6 4.2 2.5		27.15 0.01 0.01	0.60 0.43 0.20		2.35
alphaCen	0202611201	-999	Q	0.10 0.01 0.01		32.1 4.9 4.0		0.32 0.02 0.01		3.6 0.3 0.3	     	-999 -999 -999	-999 -999 -999	26.72 0.01 0.01	1 -999 -999	  	1.33
alphaCen	0202611301	-999	Q	0.10 0.01 0.01		15.9 5.5 4.1		0.30 0.01 0.01		4.0 0.3 0.3		-999 -999 -999	-999 -999 -999	26.65 0.01 0.01	1 -999 -999		1.54
alphaCen	0202611401	-999	Q	0.10 0.01 0.01		77.3 25.8 29.4		0.31 0.02 0.02		8.6 0.4 0.4		-999 -999 -999	-999 -999 -999	26.53 0.01 0.01	0.21 0.21 0.08		1.89
alphaCen	0550060901	0_2.9	Q	0.09 0.01 0.01		38.9 15.8 9.8		0.38 0.06 0.04		2.7 0.4 0.4		-999 -999 -999	-999 -999 -999	26.66 0.02 0.02	1 -999 -999		1.11
alphaCen	0550060901	2.9_5	F	0.10 0.01 0.01		23.1 7.3 5.2		0.35 0.06 0.05		4.0 0.8 0.9		0.85 0.11 0.09		1.7 0.5 0.4		26.77 0.01 0.02	1 -999 -999		1.18
alphaCen	0550060901	5_12	Q	0.09 0.01 0.01		34.4 8.0 5.6		0.32 0.02 0.02		2.9 0.3 0.3		-999 -999 -999	-999 -999 -999	26.64 0.01 0.01	1 -999 -999	       	1.27
alphaCen	0550061001	-999	Q	0.10 0.01 0.01		67.1 26.5 27.9		0.33 0.02 0.01		9.2 0.5 0.4		-999 -999 -999	-999 -999 -999	26.75 0.01 0.01	0.46 0.33 0.14		1.84
alphaCen	0654550801	-999	Q	0.09 0.01 0.01		113.4 30.4 31.9	0.29 0.01 0.01	  	17.6 6.5 5.6		0.55 0.08 0.05		2.2 0.1 0.1		27.04 0.01 0.01	0.49 0.25 0.13		2.36
alphaCen	0670320301	0_3		F	0.10 0.01 0.01	      	88.7 14.7 11.9		0.35 0.01 0.01	 	26.1 1.7 1.9	  	0.78 0.03 0.03		10.1 1.3 1.1		27.48 0.01 0.01	1 -999 -999		1.57
alphaCen	0670320301	3_8.3	E	0.09 0.01 0.01	  	141.6 34.2 32.2	0.32 0.01 0.01	     	37.9 10.4 9.9	     	0.64 0.03 0.03	     	11.6 4.2 2.9		27.44 0.01 0.01	0.64 0.23 0.14		2.19
alphaCen	0670320301	8.3_11	F	0.10 0.01 0.01		175.7 43.0 35.8	0.32 0.02 0.02		54.6 15.5 13.6		0.66 0.05 0.04		21.8 7.9 6.6		27.46 0.01 0.01	0.41 0.14 0.09		1.66
alphaCen	0670320301	11_13	Q	0.10 0.01 0.01		201.6 53.4 42.1	0.31 0.03 0.03		70.7 25.1 21.1		0.60 0.10 0.07		18.2 13.8 9.5		27.40 0.01 0.01	0.29 0.12 0.07		 1.56
alphaCen	0670320301	13_17.7	E	0.10 0.01 0.01		151.6 29.3 26.4	0.31 0.02 0.02		50.9 11.7 10.5		0.66 0.04 0.03		20.6 5.5 5.1		27.43 0.01 0.01	0.43 0.11 0.08		1.60
alphaCen	0670320301	17.7_20.6 D	0.10 0.01 0.01		203.1 62.7 47.0	0.32 0.02 0.03		70.3 23.6 20.6		0.65 0.06 0.06		22.2 11.8 7.9		27.42 0.01 0.01	0.30 0.12 0.07		1.27
alphaCen	0690800301	-999	Q	0.10 0.01 0.01		100.6 27.9 26.6	0.31 0.01 0.01		23.2 8.4 7.8		0.57 0.06 0.06		1.9 1.3 0.9		27.23 0.01 0.01	0.72 0.36 0.19		6.47
alphaCen	0720581101	0_12	Q	0.10 0.01 0.01		103.9 26.6 25.8	0.30 0.010.01		22.8 7.6 6.8		0.63 0.04 0.05		3.5 1.6 0.9		27.20 0.01 0.01	0.61 0.26 0.15		2.65
alphaCen	0720581101	12_16	F	0.10 0.01 0.01		70.4 12.3 9.7		0.29 0.02 0.01		15.3 1.3 1.2	     	0.69 0.05 0.04		3.6 0.9 0.9		27.23 0.01 0.01	1 -999 -999		1.38
alphaCen	0741700301	-999	Q	0.10 0.01 0.01		51.0 27.7 26.7		0.29 0.01 0.01		6.9 4.9 4.1		-999 -999 -999	-999 -999 -999	26.82 0.01 0.01	0.77 0.47 0.21		2.21
alphaCen	0760290301	-999	Q	0.09 0.01 0.01		44.1 4.2 3.8		0.27 0.01 0.01		5.2 0.3 0.3		-999 -999 -999	-999 -999 -999	26.83 0.01 0.01	1 -999 -999		2.95
alphaCen	0783340301	-999	Q	0.10 0.01 0.01		119.0 37.9 38.9	0.31 0.01 0.02		23.2 9.7 8.7		0.65 0.08 0.06		4.0 2.5 1.7		27.20 0.01 0.01	0.56 0.34 0.17		2.70
alphaCen	0801870301	-999	Q	0.10 0.01 0.01		151.8 38.2 39.9	0.31 0.01 0.01		41.1 13.6 12.6		0.65 0.05 0.04		4.9 2.1 1.7		27.44 0.01 0.01	0.66 0.30 0.17		2.82
alphaCen	0823500301	0_6		Q	0.10 0.01 0.01	      	188.5 27.3 25.0	0.32 0.01 0.01	     	74.4 13.8 13.0	     	0.69 0.04 0.04	    	14.7 3.9 3.3		27.49 0.01 0.01	0.39 0.08 0.06		2.25
alphaCen	0823500301	6_11	F	0.11 0.01 0.01	  	217.2 32.7 31.1	0.37 0.01 0.02		128.7 11.9 11.2   	0.81 0.03 0.03	  	63.5 8.2 7.6		27.61 0.01 0.01	0.20 0.02 0.02	     	2.22
alphaCen	0823500301	11_14.5	Q	0.10 0.01 0.01		204.6 36.8 34.5	0.32 0.01 0.01		77.0 19.7 17.7		0.66 0.05 0.05	     	16.3 6.5 4.8		27.49 0.04 0.04	0.36 0.11 0.07		1.78
alphaCen	0844530301	0_2		Q	0.09 0.01 0.01	      	268.3 80.1 69.2	0.32 0.02 0.02	     	79.8 29.2 26.2	     	0.61 0.08 0.07		15.1 12.0 6.7		27.52 0.01 0.01	0.39 0.18 0.10		2.41
alphaCen	0844530301	2_4.5	R	0.10 0.01 0.01	  	246.3 73.3 58.8	0.40 0.03 0.03	  	126.4 16.4 15.2   	0.92 0.03 0.03	  	120.3 16.1 14.6	27.76 0.01 0.01	0.22 0.04 0.03		1.14
alphaCen	0844530301	4.5_7.5	F	0.11 0.01 0.01		177.8 42.1 36.8	0.49 0.04 0.04		135.7 15.0 13.7 	0.88 0.04 0.03		118.3 20.7 20.1	27.85 0.01 0.01	0.28 0.04 0.03		1.64
alphaCen	0844530301	7.5_14	D	0.10 0.01 0.01		256.2 31.4 27.5	0.34 0.02 0.02		92.7 15.3 14.2		0.66 0.03 0.02		74.8 14.1 13.0		27.69 0.01 0.01	0.30 0.04 0.03		2.23
alphaCen	0844530301	14_18	Q	0.10 0.01 0.01		297.0 60.7 50.6	0.32 0.02 0.02		81.6 15.1 19.4		0.61$\pm$0.04	31.9 12.0 9.4		27.58 0.01 0.01	0.35 0.10 0.07		2.06
alphaCen	0861450301	-999	Q	0.11 0.01 0.01		172.8 24.7 22.8	0.33 0.01 0.01		80.2 13.8 12.9		0.70 0.05 0.04		14.1 0.4 0.3		27.44 0.01 0.01	0.33 0.07 0.05		2.95
zet1Ret	0404920101	-999	Q	0.11 0.02 0.01		3.5 1.6 1.4		0.37 0.02 0.02		4.6 1.3 1.3		-999 -999 -999	-999 -999 -999 	27.91 0.01 0.01	0.27 0.13 0.07		1.43
GL 327	0404920201	0_6		D	-999 -999 -999	-999 -999 -999	0.48 0.04 0.04	  	8.2 1.5 1.5		-999 -999 -999	-999 -999 -999 	28.30 0.02 0.02	0.14 0.05 0.03		1.08
GL 327	0404920201	6_21	Q	-999 -999 -999	-999 -999 -999  	0.41 0.02 0.02		6.2 0.8 0.8		-999 -999 -999	-999 -999 -999	28.22 0.02 0.02	0.20 0.05 0.03		1.91
GL 327	0404920201	21_33	F	-999 -999 -999	-999 -999 -999	0.51 0.02 0.02	  	8.4 0.8 0.8		-999 -999 -999	-999 -999 -999	28.39 0.01 0.01	0.17 0.03 0.02		1.14
GL 788	0822590301	-999	Q	0.22 0.11 0.16		0.2$\pm$0.1		-999 -999 -999	-999 -999 -999	-999 -999 -999	-999 -999 -999	27.09 0.17 0.29	1 -999 -999		0.72
kap1Cet	0822790901	-999	Q	0.10 0.03 0.03		10.4 23.0 5.8		0.43 0.03 0.03	     	13.4 1.2 1.4	  	0.80 0.08 0.06		4.3 1.2 1.1		28.77 0.04 0.04	1 -999 -999		1.26
kap1Cet	0822791001	-999	Q	0.09 0.02 0.02		16.0 30.6 8.7		0.38 0.03 0.03		10.6 1.2 1.5		0.74 0.06 0.06		4.1 1.3 1.0		28.67 0.04 0.05	1 -999 -999		1.89
kap1Cet	0882160501	-999	Q	0.09 0.01 0.01		15.9 15.0 6.3		0.41 0.02 0.02		11.9 0.9 1.1		0.78 0.04 0.04		5.5 0.9 0.7		28.77 0.03 0.03	1 -999 -999		1.82
kap1Cet	0111410101	0_17	Q	0.18 0.08 0.16		2.5 1.6 1.2		0.47 0.07 0.05		12.9 1.4 1.5		0.85 0.06 0.04		7.4 1.4 1.7		28.83 0.03 0.04	1 -999 -999		1.80
kap1Cet	0111410101	17_25	F	0.11 0.03 0.03		11.5 18.3 6.5		0.47 0.04 0.04		17.1 1.3 1.6		0.93 0.05 0.05		9.9 1.5 1.3		28.95 0.03 0.04	1 -999 -999		1.73
kap1Cet	0111410101	25_39	Q	0.09 0.02 0.05		15.0 455.0 8.4		0.39 0.03 0.03		13.4 1.4 1.5		0.79 0.030.03		8.6 1.1 1.1 		28.86 0.07 0.09	1 -999 -999		1.47
kap1Cet	0852780201	-999	Q	0.10 0.02 0.02		13.9 23.6 7.2		0.43 0.04 0.04		10.4 1.3 1.5		0.78 0.06 0.05		5.4 1.4 1.3		28.74 0.04 0.04	1 -999 -999		1.63
deltaPav  	0780510401	-999	Q	0.07 0.02 0.02	     	1.27 5.10 0.79		0.34 0.25 0.10		0.03 0.02 0.01		-999 -999 -999	-999 -999 -999	26.11 0.09 0.11	1 -999 -999		0.89
xiBoo	0056030101	0_9		Q	0.11 0.01 0.01	     	54.7 15.4 11.6		0.37 0.02 0.02		41.2 9.4 8.6		0.77 0.03 0.03	     	19.5 5.0 4.2		28.72 0.01 0.01	0.42 0.12 0.08		2.54
xiBoo	0056030101	9_14	E	0.14 0.04 0.03		38.2 19.2 12.6		0.38 0.04 0.03		64.0 13.7 12.5		0.81 0.04 0.04	  	38.9 8.9 7.4		28.77 0.01 0.01	0.24 0.06 0.04		1.42
xiBoo	0056030101	14_23	F	0.17 0.05 0.05		35.3 19.0 8.0		0.47 0.12 0.06		64.0 9.7 9.1		0.89 0.08 0.02		69.7 9.7 20.7		28.93 0.01 0.01	0.25 0.04 0.03		2.14
xiBoo	0056030101	23_34	F	0.14 0.03 0.02		43.0 16.3 10.9		0.48 0.05 0.03		89.5 7.8 7.5		0.93 0.03 0.02		84.5 7.9 9.3		29.00 0.01 0.01	0.23 0.02 0.02		2.43
xiBoo	0056030101	34_59	E	0.11 0.01 0.01		56.5 13.6 11.7		0.40 0.01 0.01		69.0 5.3 5.0		0.85 0.02 0.01		55.0 4.4 4.2		28.89 0.01 0.01	0.28 0.02 0.02		2.88
LHS2156	0602290101	0_8		D	0.09 0.01 0.01	     	9.8 5.4 2.8		0.41 0.04 0.03		3.7 0.4 0.5		0.79 0.07 0.06		1.4 0.4 0.3		28.44 0.01 0.01	1 -999 -999		1.16
LHS2156	0602290101	8_15	Q	0.10 0.01 0.01	  	7.0 4.4 2.2		0.39 0.03 0.03	  	3.7 0.4 0.5		0.78 0.09 0.08		1.0 0.4 0.3		28.37 0.01 0.01	1 -999 -999		1.28
LHS2156	0602290101	15_25	E	0.09 0.01 0.01		8.7 4.2 2.4		0.39 0.03 0.02		3.6 0.3 0.4		0.80 0.07 0.07		1.0 0.3 0.2		28.39 0.01 0.01	1 -999 -999		1.21
LHS2156	0602290101	25_39	F	0.09 0.01 0.01		8.5 4.2 2.4		0.40 0.02 0.02		3.8 0.2 0.2		0.89 0.05 0.04		1.5 0.1 0.2		28.43 0.01 0.01	1 -999 -999		1.44
LHS2156	0602290101	39_50	Q	0.10 0.01 0.01		6.1 2.6 1.6		0.36 0.02 0.03		3.2 0.4 0.5		0.73 0.04 0.04		1.7 0.4 0.3		28.39 0.01 0.01	1 -999 -999		1.20
LHS2156	0602290101	50_60	Q	0.11 0.01 0.01		4.9 1.4 1.1		0.40 0.03 0.03		3.4 0.4 0.6		0.74 0.08 0.07		1.2 0.6 0.4		28.38 0.01 0.01	1 -999 -999		1.18
LHS2156	0602290101	60_70	E	0.10 0.01 0.01		6.1 2.2 1.5		0.40 0.03 0.03		3.6 0.4 0.4		0.79 0.05 0.05		1.6 0.4 0.3		28.43 0.01 0.01	1 -999 -999		1.21
LHS2156	0602290101	70_80	Q	0.10 0.01 0.01		8.4 2.8 1.9		0.45 0.03 0.03		3.6 0.2 0.3		0.86 0.08 0.08		0.9 0.3 0.2		28.40 0.01 0.01	1 -999 -999		1.45
70Oph 	044740101	-999	Q	0.13 0.02 0.01		25.7 6.8 5.7		0.34 0.02 0.02		27.7 3.5 3.3		0.88 0.02 0.02		19.7 2.4 2.3		28.24 0.02 0.02	0.28 0.04 0.03		1.43
70Oph 	044741301	0_2		E	0.10 0.01 0.01	     	24.0 9.7 6.5		0.34 0.03 0.02		9.9 1.2 1.1		0.90 0.08 0.06		3.9 0.5 0.6		28.18 0.04 0.04	1 -999 -999		1.13
70Oph 	044741301	2_3.5	F	0.10 0.01 0.01	  	28.1 1.1 7.6		0.41 0.05 0.04		11.3 1.3 1.1		0.95 0.06 0.04		7.8 0.8 0.8 		28.33 0.03 0.04	1 -999 -999		1.12
70Oph 	044741301	3.5_6.8	D	0.11 0.01 0.01		17.5 4.4 3.7		0.35 0.02 0.02		10.7 1.0 1.0		0.83 0.04 0.04		5.2 0.6 0.6 		28.24 0.03 0.03	1 -999 -999		1.47
70Oph 	044741401	-999	Q	0.10 0.01 0.01		20.2 6.6 4.6		0.32 0.02 0.02		10.0 0.9 0.9		0.82 0.04 0.04		3.6 0.5 0.5 		28.16 0.03 0.03	1 -999 -999		1.37
GL117	0203060501	0_11	Q	0.13 0.03 0.02		11.9 5.3 4.2		0.34 0.01 0.01		27.4 3.7 3.5		0.83 0.02 0.02		14.1 2.0 1.8		28.87 0.02 0.02	0.41 0.07 0.05		1.58
GL117	0203060501	11_35	Q	0.17 0.02 0.02		9.1 2.0 1.8		0.36 0.02 0.01		33.3 2.9 3.2		0.84 0.02 0.01		19.6 1.4 1.3		28.88 0.01 0.01	0.29 0.02 0.02		2.00
GL117	0203060501	35_43	E	0.18 0.05 0.05		11.7 6.2 4.1		0.39 0.04 0.02		43.1 6.0 8.5		0.88 0.03 0.02		26.0 2.7 2.5		28.94 0.02 0.02	0.23 0.03 0.02		1.36
GL117	0203060501	43_49	D	0.19 0.05 0.08		12.1 9.1 4.6		0.39 0.08 0.04		33.3 7.8 10.4		0.85 0.03 0.03		22.9 3.3 3.0		28.91 0.03 0.03	0.27 0.06 0.03		1.37
GL892	0784920201	-999	Q  	0.09 0.01 0.01		1.1 0.5 0.3		0.28 0.03 0.02		0.2 -999 0.2		-999 -999 -999	-999 -999 -999	26.64 0.02 0.02	1 -999 -999	     	1.26
LHS 1875	0840841001	-999	Q   	0.10 0.01 0.01	    	3.5 0.1 0.1		0.28 0.01 0.01		1.2 0.1 0.1		0.86 0.04 0.04	  	0.4 0.1 0.1	       	27.70 0.01 0.01	1 -999 -999		1.38
GL 783	0670380401	-999	Q    	0.09 0.02 0.05		1.9 5.3 1.1 		0.27 0.09 0.07		0.3 1.1 0.1		1.05 0.32 0.25		0.09 0.04 0.03		26.78 0.07 0.08	1 -999 -999		0.88
GL 183	0780510301	-999	Q     0.10 0.02 0.04		0.7 7.2 0.3 		0.28 0.11 0.06		0.10 0.06 0.04		-999 -999 -999	-999 -999 -999	26.34 0.07 0.08	1 -999 -999	       	0.90
GL 570A	8904		0_20	Q	-999 -999 -999	-999 -999 -999	0.21 0.02 0.02	     	1.3 0.3 0.3		0.81 0.06 0.07		0.3 0.1 0.1	  	27.18 0.03 0.04	1 -999 -999		1.11
GL 570A	8904		20_30	F	-999 -999 -999	-999 -999 -999	0.34 0.05 0.03		1.9 0.3 0.4		1.00 0.11 0.10		0.8 0.1 0.2		27.46 0.03 0.03	1 -999 -999		1.05
GL 570A	8904		30_40	E	-999 -999 -999	-999 -999 -999	0.22 0.03 0.03		1.8 0.4 0.4		0.80 0.17 0.13		0.3 0.1 0.1		27.30 0.04 0.04	1 -999 -999		1.09
61CygA	0041740101	-999	Q	-999 -999 -999	-999 -999 -999	0.23 0.06 0.02		27.0 17.0 1.9		-999 -999 -999	-999 -999 -999 	27.14 0.05 0.05	0.11 0.34 0.07		2.12
61CygA	0041740901	-999	Q	0.11 0.03 0.06		12.0 103.0 5.2		0.24 0.03 0.04		7.2 6.2 3.3	  	0.76 0.07 0.07		2.4 1.3 1.0		27.16 0.08 0.10	0.26 0.27 0.11		1.35
61CygA	0143630401	-999	Q	0.09 0.02 0.03		5.0 11.2 2.0		0.24 0.04 0.04		1.0 0.4 0.2		0.82 0.13 0.10		0.25 0.09 0.08		26.86 0.07 0.08	1 -999 -999		0.87
61CygA	0202610401	-999	Q	-999 -999 -999	-999 -999 -999	0.25 0.03 0.02		16.2 4.9 5.5	    	-999 -999 -999	-999 -999 -999 	26.81 0.03 0.03	0.07 0.07 0.03		1.79
61CygA	0202610501	-999	Q	-999 -999 -999	-999 -999 -999	0.21 0.02 0.03		1.7 0,2 0.2		0.76 0.12 0.11		0.4 0.1 0.1 		26.84 0.05 0.05	1 -999 -999		0.97
61CygA	0401880801	-999	Q	-999 -999 -999	-999 -999 -999	0.19 0.02 0.02		9.9 2.5 2.5		0.72 0.09 0.10		1.2 0.5 0.4		26.72 0.03 0.03	0.10 0.05 0.03		1.70
61CygA	0401880901	-999	Q	-999 -999 -999	-999 -999 -999	0.22 0.02 0.02		10.4 2.9 2.6		0.73 0.10 0.07		2.0 0.7 0.6		26.96 0.03 0.03	0.15 0.22 0.11		1.31
61CygA	0501930601	-999	Q	0.10 0.01 0.02		3.2 1.7 0.9		0.26 0.03 0.03	 	1.0 0.2 0.2	  	0.85 0.20 0.15		0.10 0.07 0.05		26.79 0.06 0.07	1 -999 -999		1.23
61CygA	0501930701	-999	Q	0.09 0.01 0.03		4.4 13.4 1.6		0.25 0.02 0.03		1.2 0.3 0.2		0.86 0.06 0.07		0.32 0.08 0.06		26.92 0.06 0.07	1 -999 -999		1.35
61CygA	0550060801	-999	Q	0.11 0.01 0.01		5.5 1.2 1.0		0.27 0.03 0.03		1.6 0.3 0.3		0.85 0.07 0.06		0.5 0.1 0.1 		27.13 0.04 0.05	1 -999 -999		1.41
61CygA	0600820801	-999	Q	0.10 0.01 0.01		6.7 2.6 1.5		0.27 0.02 0.02		2.4 0.2 0.2		0.87 0.05 0.04		0.73 0.11 0.09		27.20 0.03 0.04	1 -999 -999		1.55
61CygA	0654550601	-999	Q	-999 -999 -999	-999 -999 -999	0.28 0.02 0.02	     	14.9 5.4 6.1	    	-999 -999 -999	-999 -999 -999 	26.99 0.03 0.03	0.14 0.15 0.06		1.05
61CygA	0670320201	-999	Q	0.05 0.03 0.02		84.0 914.0 79.4	0.22 0.02 0.01		1.6 0.2 0.2	     	0.76 0.09 0.08		0.3 0.5 0.7 	     	26.98 0.06 0.07	1 -999 -999		1.05
61CygA	0690800801	-999	Q	0.06 0.05 0.02		40.8 109.0 34.7	0.22 0.04 0.05		1.7 0.2 0.4		0.78 0.08 0.05		0.50 0.08 0.13		27.05 0.06 0.06	1 -999 -999		1.14
61CygA	0690800901	-999	Q	-999 -999 -999	-999 -999 -999	0.25 0.03 0.02		16.3 2.9 3.0		-999 -999 -999	-999 -999 -999 	26.73 0.02 0.02	0.04 0.03 0.02		1.29
61CygA	0720581001	-999	Q	0.11 0.02 0.02	     	2.0 0.9 0.6		0.26 0.03 0.03	 	0.9 0.2 0.2	  	0.82 0.12 0.09		0.2 0.1 0.1 	  	26.75 0.06 0.08	1 -999 -999		1.13
61CygA	0741700601	-999	Q	0.10 0.01 0.02		3.5 3.0 1.1		0.25 0.02 0.03		1.4 0.2 0.2		0.82 0.07 0.07		0.4 0.1 0.1		26.94 0.06 0.06	1 -999 -999		0.88
61CygA	0741700701	-999	Q	0.12 0.02 0.01		12.2 3.8 3.0		0.29 0.03 0.03		5.8 2.6 2.2		0.81 0.12 0.12		0.8 0.6 0.3		26.94 0.05 0.05	0.18 0.12 0.06		1.27
61CygA	0760290601	-999	Q	0.09 0.01 0.02		7.1 24.6 2.8		0.24 0.02 0.02		1.8 0.3 0.2		0.87 0.08 0.07		0.4 0.1 0.1		27.03 0.05 0.05	1 -999 -999		1.61
61CygA	0760290701	-999	Q	0.10 0.01 0.01		5.7 2.1 1.3		0.26 0.03 0.03		1.6 0.3 0.2		0.84 0.05 0.04		0.9 0.1 0.1 		27.15 0.04 0.04	1 -999 -999		1.60
61CygA	0783340601	-999	Q	0.12 0.03 0.02		2.6 1.2 0.9		0.27 0.03 0.01		1.7 0.3 0.3		1.01 0.12 0.09		0.6 0.1 0.1 		27.05 0.05 0.05	1 -999 -999		1.62
61CygA	0783340701	-999	Q	0.10 0.01 0.02		4.6 7.6 1.6		0.25 0.02 0.02		1.8 0.3 0.3		0.87 0.09 0.07		0.4 0.1 0.1		27.03 0.05 0.06	1 -999 -999		0.84
61CygA	0801871001	-999	Q	0.10 0.03 0.05		13.3 16.8 7.6		0.26 0.03 0.03		10.7 3.4 2.8		0.80 0.05 0.04		6.9 1.9 1.7		27.40 0.04 0.05	0.25 0.06 0.06		1.04
61CygA	0801871101	-999	Q	-999 -999 -999	-999 -999 -999	0.21 0.02 0.02	     	10.4 3.1 3.0	     	0.77 0.08 0.08	     	2.0 0.8 0.6		26.93 0.03 0.04	0.15 0.09 0.05		0.88
61CygA	0823500701	-999	Q	0.08 0.02 0.02	     	7.8 20.3 4.0		0.25 0.04 0.03		1.2 0.2 0.1		0.79 0.15 0.10		0.3 0.1 0.1 	   	26.94 0.06 0.08	1 -999 -999		1.13
61CygA	0844530401	-999	Q	0.11 0.02 0.03		2.6 1.9 0.9		0.25 0.04 0.04		1.0 0.3 0.2		0.86 0.12 0.09		0.3 0.1 0.1		26.84 0.06 0.08	1 -999 -999		1.44
61CygA	0844530501	-999	Q	0.10 0.01 0.03		3.0 7.2 1.0		0.24 0.03 0.03		0.9 0.2 0.2		0.81 0.08 0.07		0.2 0.1 0.1 		26.76 0.05 0.06	1 -999 -999		1.17
61CygA	0861450201	-999	Q	-999 -999 -999	-999 -999 -999	0.21 0.02 0.02	      	7.6 2.7 2.7	    	0.74 0.12 0.09		1.4 0.8 0.6		26.77 0.05 0.05	0.14 0.11 0.05		1.16
61CygA	0861450401	-999	Q	-999 -999 -999	-999 -999 -999	0.20 0.03 0.03		12.6 3.3 3.3		0.71 0.12 0.10		3.1 1.5 1.1		26.92 0.04 0.05	0.09 0.06 0.03		1.20
61CygA	041740301	0_5		Q	0.10 0.02 0.02	  	6.2 10.6 2.5		0.27 0.03 0.03	     	2.3 0.4 0.4		0.93 0.10 0.08		0.7 0.1 0.1 		27.17 0.05 0.06	1 -999 -999		1.32
61CygA	041740301	5_7		E	0.09 0.02 0.03		9.9 26.6 4.4		0.28 0.04 0.04		2.5 0.6 0.6		0.87 0.08 0.07		1.5 0.3 0.3 		27.32 0.06 0.07	1 -999 -999		1.15
61CygA	041741001	0_1.5	Q	-999 -999 -999	-999 -999 -999	0.24 0.02 0.01		3.5 0.3 0.3		-999 -999 -999	-999 -999 -999 	27.05 0.04 0.04	1 -999 -999		1.42
61CygA	041741001	1.5_3.5	F	-999 -999 -999	-999 -999 -999	0.23 0.04 0.04		25.4 5.2 4.5		0.80 0.08 0.07		20.4 6.1 4.9		27.52 0.05 0.05	0.09 0.04 0.03		1.51
61CygA	041741001	3.5_6.5	Q	0.09 0.02 0.02	     	9.0 20.2 4.0		0.30 0.04 0.04	 	2.6 0.5 0.6		0.87 0.11 0.10		1.0 0.3 0.2		27.28 0.07 0.08	1 -999 -999		1.30
61CygA	143630101	0_3.8	Q	-999 -999 -999	-999 -999 -999	0.21 0.01 0.01	     	1.8 0.2 0.2	    	-999 -999 -999	-999 -999 -999 	26.73 0.03 0.03	1 -999 -999	      	1.36
61CygA	143630101	4.6_13.7	E	0.12 0.03 0.03	  	16.0 8.0 6.0		0.28 0.06 0.18		6.5 3.4 1.9	     	0.90 0.07 0.07		4.7 1.2 1.1		27.15 0.05 0.06	0.15 0.06 0.04		1.01
61CygA	550061301	0_6		E	0.11 0.02 0.08		2.8 605.0 1.2		0.27 0.12 0.25		0.6 0.8 0.3		0.75 0.23 0.14		0.2 0.1 0.01 		26.80 0.10 0.13	1 -999 -999		1.34
61CygA	550061301	6_14.5	Q	0.09 0.02 0.03		4.6 21.0 2.0		0.27 0.03 0.03	  	1.3 0.2 0.2		0.90 0.06 0.06	  	0.6 0.1 0.09		26.98 0.06 0.07	1 -999 -999		1.41
61CygA	600820901	0_2.3	Q	0.12 0.06 0.02		5.7 3.8 3.2		-999 -999 -999	-999 -999 -999	0.62 0.07 0.10		1.1 0.1 0.2		27.08 0.04 0.05	1 -999 -999	       	1.48
61CygA	600820901	2.3_12	E	-999 -999 -999	-999 -999 -999	0.22 0.01 0.01	     	14.3 2.9 2.8	  	0.81 0.06 0.05		3.3 0.8 0.7		27.22 0.02 0.02	0.17 0.06 0.04		1.22
61CygA	654550701	0_5		Q	0.12 0.03 0.03	  	3.0 1.6 0.7		0.28 0.03 0.03	     	1.3 0.5 0.5		0.87 0.15 0.13		0.5 0.2 0.2 	     	27.02 0.09 0.11	1 -999 -999		1.06
61CygA	654550701	5_9		E	0.11 0.05 0.03		2.7 3.8 1.6		-999 -999 -999	-999 -999 -999	0.53 0.17 0.20		0.5 0.2 0.1		26.72 0.08 0.09	1 -999 -999	       	0.72
61CygA	670320701	0_4		Q	-999 -999 -999	-999 -999 -999	-999 -999 -999	-999 -999 -999	0.46 0.42 0.18		15.9 5.6 4.4		26.83 0.03 0.03	0.09 0.03 0.09		1.26
61CygA	670320701	4_8		Q	-999 -999 -999	-999 -999 -999	0.17 0.06 0.05		16.4 15.2 5.4	  	0.68 0.17 0.14		5.6 3.2 2.2		26.89 0.08 0.09	0.04 0.06 0.03		1.33
61CygA	670320701	8_14	F	0.09 0.02 0.04		5.1 70.5 2.6		0.24 0.04 0.03		1.7 0.4 0.4	     	0.94 0.07 0.07	    	0.9 0.1 0.1 	      	27.08 0.06 0.07	1 -999 -999		1.46
61CygA	823500601	0_3		E	0.11 0.03 0.08		3.9 1.8 1.9		0.31 0.09 0.07		1.5 0.5 0.7		0.78 0.24 0.18		0.6 0.6 0.3		27.08 0.09 0.12	1 -999 -999		1.08
61CygA	823500601	3_7.7	Q	-999 -999 -999	-999 -999 -999	0.22 0.01 0.02		2.2 0.2 0.2		0.96 0.19 0.14		0.4 0.1 0.1 		26.92 0.04 0.05	1 -999 -999	   	0.86
61CygB	0041740301	-999	Q	0.11 0.02 0.03		2.0 2.3 0.8		0.27 0.04 0.04		1.0 0.2 0.2	  	1.01 0.26 0.17		0.2 0.1 0.1		26.78 0.07 0.08	1 -999 -999		0.91
61CygB	0041740101	-999	Q	-999 -999 -999	-999 -999 -999	0.19 0.06 0.05		1.7 0.7 0.4	    	-999 -999 -999	-999 -999 -999 	26.69 0.07 0.09	0.11 0.34 0.07		0.97
61CygB	0041740901	-999	Q	0.05 0.05 0.02		88.7 69.0 83.5		0.18 0.08 0.03		1.1 0.3 0.7	  	0.71 0.09 0.09	      	0.3 0.1 0.1		26.93 0.10 0.12	1 -999 -999		0.90
61CygB	0041741001	-999	Q	0.10 0.02 0.03		3.1 1.4 1.5		0.27 0.04 0.04		1.4 0.3 0.3		0.84 0.37 0.14		0.3 0.2 0.1		26.92 0.07 0.09	1 -999 -999		1.19
61CygB	0143630401	-999	Q	0.11 0.01 0.01		2.6 1.0 0.8		0.28 0.05 0.06		0.7 0.2 0.2		0.96 0.34 0.22		0.2 0.1 0.1 		26.76 0.07 0.08	1 -999 -999		0.96
61CygB	0202610401	-999	Q	-999 -999 -999	-999 -999 -999	-999 -999 -999	-999 -999 -999	2.09 1.08 0.31		8.0 1.0 0.8		27.28 0.03 0.03	1 -999 -999	      	1.39
61CygB	0202610501	-999	Q	0.09 0.02 0.04		6.8 6.5 3.8		0.29 0.05 0.04		2.0 0.4 0.5	    	0.93 0.08 0.08		1.3 0.2 0.2 		27.21 0.06 0.07	1 -999 -999		1.01
61CygB	0401880801	-999	Q	-999 -999 -999	-999 -999 -999	0.20 0.02 0.02	     	6.9 2.0 2.0	    	0.75 0.10 0.09		1.4 0.5 0.4		26.73 0.03 0.03	0.14 0.08 0.05		1.01
61CygB	0401880901	-999	Q	0.11 0.02 0.07		1.6 39.0 0.6		0.27 0.04 0.07		0.7 0.3 0.2	  	0.87 0.13 0.10		0.2 0.1 0.1		26.68 0.07 0.08	1 -999 -999		1.90
61CygB	0501930601	-999	Q	0.08 0.02 0.04		4.4 88.3 2.3		0.23 0.03 0.02		1.3 0.2 0.2		0.83 0.07 0.06		0.4 0.1 0.1 		26.91 0.05 0.06	1 -999 -999		1.10
61CygB	0501930701	-999	Q	0.10 0.01 0.02		2.5 2.0 0.8		0.27 0.04 0.04		0.7 0.2 0.2		0.96 0.17 0.13		0.2 0.2 0.1		26.72 0.06 0.07	1 -999 -999		0.82
61CygB	0550060801	-999	Q	0.10 0.01 0.02		3.8 2.7 1.2		0.27 0.03 0.04		0.9 0.2 0.2		0.84 0.08 0.07		0.3 0.1 0.1		26.87 0.06 0.06	1 -999 -999		1.22
61CygB	0600820801	-999	Q	-999 -999 -999	-999 -999 -999	0.23 0.02 0.02	     	9.5 1.9 1.9	    	0.77 0.08 0.09		1.9 0.7 0.5		26.77 0.04 0.05	0.08 0.03 0.03	       	0.72
61CygB	0654550601	-999	Q	-999 -999 -999	-999 -999 -999	0.19 0.02 0.02		5.9 2.9 2.8		0.78 0.09 0.06		1.8 0.9 0.8		26.79 0.05 0.05	0.17 0.21 0.08		1.58
61CygB	0670320201	-999	Q	0.10 0.01 0.03		3.0 5.4 1.1		0.26 0.03 0.03		0.9 0.2 0.2	  	0.90 0.15 0.12		0.2 0.1 0.1		26.77 0.06 0.07	1 -999 -999		0.98
61CygB	0690800801	-999	Q	0.09 0.02 0.05		2.3 6.3 1.0		0.24 0.04 0.04		0.8 0.2 0.2		0.82 0.11 0.09		0.2 0.1 0.1 		26.71 0.07 0.08	1 -999 -999		0.88
61CygB	0720581001	-999	Q	0.10 0.01 0.04		3.7 30.2 1.1		0.25 0.04 0.05		1.2 0.4 0.2		0.80 0.06 0.06		0.6 0.1 0.1 		26.97 0.05 0.05	1 -999 -999		0.95
61CygB	0741700601	-999	Q	0.11 0.01 0.01		2.4 0.9 0.7		0.28 0.03 0.03		1.1 0.2 0.2		0.92 0.06 0.06		0.5 0.1 0.1		26.92 0.05 0.06	1 -999 -999		1.37
61CygB	0741700701	-999	Q	0.09 0.02 0.02		8.8 17.7 4.3		0.24 0.02 0.02		3.6 2.8 2.1		0.84 0.07 0.07		0.7 0.4 0.4 		26.96 0.04 0.05	0.39 0.55 0.17		1.41
61CygB	0760290601	-999	Q	0.09 0.01 0.01		5.6 3.6 1.7		0.28 0.02 0.02		1.9 0.2 0.2		0.95 0.05 0.04		0.9 0.1 0.1 		27.13 0.03 0.04	1 -999 -999		1.50
61CygB	0783340701	-999	Q	0.10 0.01 0.01		3.7 2.1 1.2		0.28 0.03 0.03		1.4 0.2 0.2		0.90 0.07 0.06		0.7 0.1 0.1 		27.03 0.05 0.05	1 -999 -999		1.03
61CygB	0801871001	-999	Q	0.09 0.01 0.03		4.8 11.1 1.7		0.26 0.03 0.04		1.4 0.3 0.3		0.81 0.10 0.09		0.4 0.1 0.1		27.00 0.06 0.07	1 -999 -999		0.98
61CygB	0801871101	-999	Q	0.10 0.02 0.04		3.9 56.8 1.6		0.25 0.03 0.04		1.1 0.3 0.3		0.84 0.07 0.06		0.4 0.1 0.1 		26.91 0.06 0.07	1 -999 -999		1.40
61CygB	0823500701	-999	Q	0.09 0.02 0.02		2.5 1.0 0.8		0.29 0.07 0.06		0.9 0.3 0.3		0.91 0.11 0.08		0.5 0.1 0.1		26.96 0.06 0.07	1 -999 -999		1.21
61CygB	0844530401	-999	Q	0.10 0.01 0.03		3.4 5.0 1.1		0.25 0.04 0.05		0.7 0.3 0.2		0.77 0.12 0.09		0.2 0.1 0.1		26.79 0.07 0.09	1 -999 -999		1.69
61CygB	0861450201	-999	Q	0.10 0.01 0.01		4.5 2.1 1.3		0.27 0.03 0.03		1.4 0.3 0.3		0.88 0.06 0.05		0.7 0.1 0.1 		27.08 0.05 0.05	1 -999 -999		1.09
61CygB	0861450401	-999	Q	0.10 0.01 0.02		4.7 4.7 1.6		0.26 0.03 0.03		1.8 0.3 0.3		0.87 0.06 0.05		0.8 0.1 0.1 		27.13 0.05 0.06	1 -999 -999		1.28
61CygB	0041741101	0_3		D	0.09 0.03 0.05		6.8 2300.0 4.2		0.27 0.06 0.06		1.3 0.4 0.4	     	0.92 0.09 0.08		1.1 0.2 0.2 	      	27.09 0.08 0.10	1 -999 -999		1.00
61CygB	0041741101	3_12.5	Q	0.07 0.03 0.03	  	6.9 85.2 8.3		0.22 0.01 0.01	  	1.0 0.2 0.3		0.81 0.09 0.08		0.3 0.1 0.1		26.79 0.08 0.10	1 -999 -999		1.43
61CygB	0143630101	0_3.8	Q	-999 -999 -999	-999 -999 -999	0.17 0.02 0.03		1.9 0.9 0.3	    	0.71 0.09 0.09	     	0.5 0.09 0.1		26.83 0.05 0.06	1 -999 -999	       	1.42
61CygB	0143630101	3.8_4.6	F	1.46 0.80 0.15		36.7 10.5 15.6		0.23 0.13 0.16		8.8 5.3 6.4		0.76 0.38 0.22		8.1 11.8 4.8		27.86 0.07 0.08	0.21 0.22 0.10		1.06
61CygB	0143630101	4.6_13.7	D	1.05 1.44 0.06		28.5 7.2 2.1		0.23 0.04 0.02		21.6 5.3 1.6	     	0.68 0.28 0.16		12.8 24.8 4.7		27.82 0.03 0.03	0.15 0.05 0.02		1.37
61CygB	0550061301	0_6		Q	0.11 0.02 0.01		4.2 19700.0 1.5	0.29 0.03 0.02		2.2 0.3 0.3	 	0.96 0.08 0.07		0.7 0.1 0.1 	  	27.16 0.05 0.05	1 -999 -999	  	1.29
61CygB	0550061301	6_14.5	E	-999 -999 -999	-999 -999 -999	0.22 0.02 0.02	     	1.6 3.1 1.6	    	0.76 0.08 0.08	     	4.0 1.3 1.0		27.09 0.03 0.04	0.11 0.04 0.03		1.07
61CygB	0600820901	0_5		E	0.09 0.01 0.02		4.1 6.8 1.5		0.26 0.03 0.03		1.2 0.2 0.2	    	0.85 0.07 0.07		0.4 0.08 0.07		26.90 0.05 0.06	1 -999 -999		1.21
61CygB	0600820901	5_12	Q	-999 -999 -999	-999 -999 -999	0.22 0.01 0.01		14.3 2.9 2.8		0.81 0.06 0.05		3.3 0.8 0.7		27.15 0.02 0.03	0.17 0.05 0.04		1.22
61CygB	0670320701	0_4		Q	0.10 0.03 0.02		3.6 4.8 1.9		-999 -999 -999	-999 -999 -999	0.52 0.11 0.16		0.4 0.2 0.1		26.69 0.06 0.07	1 -999 -999		0.74
61CygB	0670320701	4_14	E	0.09 0.02 0.04		3.6 21.6 1.6		0.25 0.04 0.03		1.1 0.3 0.2	     	0.88 0.06 0.06	    	0.6 0.1 0.1 	      	26.92 0.05 0.06	1 -999 -999		1.05
61CygB	0690800901	0_3.5	E	-999 -999 -999	-999 -999 -999	0.24 0.02 0.03		12.0 3.7 3.6	    	0.96 0.12 0.10		4.9 1.9 1.5		27.14 0.05 0.05	0.15 0.10 0.05		1.10
61CygB	0690800901	3.5_7	Q	-999 -999 -999	-999 -999 -999	0.18 0.02 0.02		2.5 0.4 0.3		0.75 0.10 0.09		0.6 0.1 0.1 		26.97 0.05 0.05	1 -999 -999		1.09
61CygB	0760290701	0_2		Q	-999 -999 -999	-999 -999 -999	0.23 0.06 0.05		1.0 0.6 0.4	     	1.30 62.7 0.00		16.8 6.3 15.3		27.68 0.12 0.16	1 -999 -999		0.78
61CygB	0760290701	2_6.5	F	0.17 0.07 0.08		7.9 5.9 4.9		0.36 0.37 0.08		10.2 5.2 6.9	    	0.88 0.05 0.04		15.3 3.1 3.0		27.56 0.05 0.05	0.19 0.05 0.03		1.04
61CygB	0760290701	6.5_12	Q	0.08 0.03 0.04		16.8 6500.0 10.8	0.23 0.09 0.05		1.7 0.6 0.5		0.73 0.09 0.06		1.3 0.2 0.4		27.23 0.06 0.07	1 -999 -999		1.04
61CygB	0783340601	0_1.5	F	-999 -999 -999	-999 -999 -999	0.36 0.17 0.08		21.3 5.5 7.6	    	1.09 0.09 0.09	     	42.5 8.6 6.2		27.77 0.04 0.05	0.07 0.04 0.03		0.95
61CygB	0783340601	1.5_2.7	F	-999 -999 -999	-999 -999 -999	0.31 0.09 0.06		24.7 5.3 5.7		1.00 0.08 0.08		33.5 8.2 6.5		27.73 0.04 0.05	0.11 0.05 0.03		1.09
61CygB	0783340601	2.7_8	D	0.17 0.04 0.04	     	14.9 4.2 5.8		0.37 0.33 0.24		7.3 6.1 4.7		0.92 0.05 0.05	 	12.2 2.5 3.9		27.45 0.05 0.05	0.14 0.04 0.03		1.00
61CygB	0823500601	0_4		D	0.09 0.02 0.02	     	9.1 17.6 4.1		0.32 0.04 0.03		2.7 0.5 0.5		0.89 0.05 0.05	     	1.9 0.2 0.2 		27.37 0.05 0.06	1 -999 -999		1.22
61CygB	0823500601	4_7.7	Q	0.11 0.04 0.03		3.2 4.0 1.8		0.31 0.05 0.04		2.3 0.4 0.5		1.05 0.20 0.18		0.6 0.2 0.2 		27.13 0.07 0.08	1 -999 -999		1.18
61CygB	0844530501	0_7		E	-999 -999 -999	-999 -999 -999	0.26 0.02 0.02	  	15.4 2.6 2.4		0.87 0.06 0.05		7.4 1.6 1.4		27.33 0.03 0.03	0.17 0.05 0.04		1.00
61CygB	0844530501	7_17.5	Q	0.09 0.02 0.04		5.8 89.1 2.8		0.24 0.02 0.02	     	2.0 0.3 0.3	     	0.84 0.07 0.06		0.6 0.1 0.1 	      	27.08 0.05 0.06	1 -999 -999		1.10
GL570BC	8904		-999	Q	-999 -999 -999	-999 -999 -999	0.19 0.04 0.03		0.6 0.2 0.1		0.76 0.09 0.05		0.3 0.1 0.1	    	26.96 0.03 0.03	1 -999 -999	       	0.93
GJ832	0860303301	0_17	Q	-999 -999 -999	-999 -999 -999	0.23 0.03 0.02		1.9 0.7 0.7		1.01 0.27 0.23		0.4 0.2 0.2		26.44 0.03 0.03	0.10 0.10 0.05		1.17
GJ832	0860303301	17_20.5	F	-999 -999 -999	-999 -999 -999	-999 -999 -999	-999 -999 -999	0.79 0.10 0.12		3.9 0.8 0.8	    	26.84 0.04 0.04	0.05 0.04 0.03		1.24
GJ832	0860303301	20.5_35	Q	-999 -999 -999	-999 -999 -999	0.36 0.11 0.07		2.8 0.5 0.7		-999 -999 -999	-999 -999 -999	26.43 0.04 0.04	0.04 0.06 0.03		1.26
Wolf1055	0504010101	0_20	Q	-999 -999 -999	-999 -999 -999	0.47 0.08 0.07		6.5 0.8 0.7		-999 -999 -999	-999 -999 -999	26.96 0.03 0.03	0.02 0.00 0.02		1.24
Wolf1055	0504010101	20_35	F	-999 -999 -999	-999 -999 -999	-999 -999 -999	-999 -999 -999	0.71 0.09 0.09	     	6.4 0.8 0.8	  	27.13 0.03 0.03	0.03 0.02 0.01		1.10
Wolf1055	7248   		-999	Q	0.22 0.06 0.06	     	0.5 0.1 0.1		-999 -999 -999	-999 -999 -999	0.92 0.10 0.09		0.3 0.1 0.1		26.85 0.03 0.03	1 -999 -999		1.06
ADLeo	0111440101	0_8.5	D	0.25 0.01 0.01	  	136.7 7.5 7.6		0.82 0.08 0.11		60.8 35.4 30.6		1.08 0.20 0.38		66.4 34.2 37.9		28.77 0.01 0.01	0.20 0.02 0.02		3.97
ADLeo	0111440101	8.5_12	E	0.24 0.01 0.01		114.9 12.2 11.4	0.80 0.10 0.16		47.1 24.1 26.2		1.09 0.28 0.09		37.2 30.7 25.5		28.67 0.01 0.01	0.23 0.04 0.03		2.03
ADLeo	0111440101	12_15	F	0.24 0.01 0.01		129.1 12.8 12.7	0.85 0.06 0.14		88.5 23.2 68.1		1.23 1.73 0.52		31.2 60.0 20.6		28.74 0.01 0.01	0.20 0.04 0.03		2.17
ADLeo	0111440101	15_19	D	0.26 0.01 0.01		122.2 8.6 8.2		0.91 0.02 0.02	     	74.2 6.8 6.3		-999 -999 -999	-999 -999 -999	28.64 0.01 0.01	0.21 0.03 0.02		2.45
ADLeo	0111440101	19_23.5	Q	0.25 0.01 0.01		109.2 7.8 7.8		0.91 0.02 0.02		64.5 5.9 5.5		-999 -999 -999	-999 -999 -999	28.58 0.01 0.01	0.21 0.03 0.02		1.59
ADLeo	0111440101	23.5_26.5 F	0.25 0.01 0.01		101.8 30.9 31.5	0.89 0.03 0.03	  	97.6 12.4 11.8		-999 -999 -999	-999 -999 -999	28.64 0.01 0.01	0.22 0.11 0.06		2.42
ADLeo	0111440101	26.5_31	F	0.24 0.01 0.02		102.2 9.4 8.9		0.67 0.45 0.32		26.1 40.0 16.3		0.94 0.18 0.60		62.3 21.8 43.9		28.63 0.01 0.01	0.21 0.03 0.02		2.61
ADLeo	0111440101	31_35	F	0.25 0.01 0.01		130.0 7.9 7.7		0.90 0.03 0.02		93.0 7.6 7.8		-999 -999 -999	-999 -999 -999	28.65 0.01 0.01	0.17 0.02 0.02	     	1.62
ADLeo	0891801301	0_5		E	0.25 0.01 0.01	      	129.6 18.8 19.0	0.89 0.02 0.02		61.8 5.9 5.7		-999 -999 -999	-999 -999 -999	28.61 0.01 0.01	0.20 0.04 0.03		1.95
ADLeo	0891801301	5_9.5	D	0.25 0.01 0.01	  	118.6 18.9 19.0	0.88 0.02 0.02	  	53.9 5.9 5.8		-999 -999 -999	-999 -999 -999	28.60 0.01 0.01	0.23 0.05 0.04		1.85
ADLeo	0891801301	9.5_13.5	D	0.26 0.01 0.01	      	114.4 7.5 7.3		0.88 0.02 0.02	 	56.2 4.3 4.2		-999 -999 -999	-999 -999 -999	28.57 0.01 0.01	0.22 0.02 0.02		1.73
ADLeo	0891801301	13.5_24	F	0.26 0.01 0.01	  	141.3 4.1 4.1		0.92 0.01 0.01	  	99.4 3.6 3.5		-999 -999 -999	-999 -999 -999	28.70 0.01 0.01	0.18 0.01 0.01	  	2.66
ADLeo	0891801301	24_27	F	0.27 0.01 0.01		138.9 8.1 7.9		0.94 0.02 0.02		82.5 6.0 5.7		-999 -999 -999	-999 -999 -999	28.64 0.01 0.01	0.17 0.02 0.02		1.52
ADLeo	0891801301	27_32	E	0.26 0.01 0.01		117.8 5.9 5.8		0.92 0.02 0.02		74.0 4.7 4.4		-999 -999 -999	-999 -999 -999	28.62 0.01 0.01	0.20 0.02 0.01		1.73
ADLeo	0891801301	32_37	E	0.26 0.01 0.01		114.8 6.3 6.1		0.91 0.02 0.02		65.4 4.3 4.2		-999 -999 -999	-999 -999 -999	28.60 0.01 0.01	0.21 0.02 0.02		1.91
ADLeo	0891801301	37_46.5	Q	0.26 0.01 0.01		111.5 4.5 4.4		0.90 0.01 0.01		67.3 3.2 3.1		-999 -999 -999	-999 -999 -999	28.59 0.01 0.01	0.20 0.01 0.01		2.38
ADLeo	0891801301	46.5_52	D	0.25 0.01 0.01		105.5 5.9 5.8		0.87 0.02 0.02		57.6 3.9 3.8		-999 -999 -999	-999 -999 -999	28.55 0.01 0.01	0.21 0.02 0.02		1.64
ADLeo	0891801301	52_58	Q	0.26 0.01 0.01		110.8 5.2 5.1		0.92 0.02 0.02		71.8 4.8 4.4		-999 -999 -999	-999 -999 -999	28.59 0.01 0.01	0.19 0.02 0.01		2.14
ADLeo	0891801301	58_70	F	0.26 0.01 0.01		113.8 5.2 2.5		0.92 0.02 0.03		81.9 6.6 5.7		1.78 0.45 0.27		38.6 6.3 5.8		28.75 0.01 0.01	0.21 0.02 0.01		2.90
ADLeo	0891801301	70_73.5	F	0.25 0.01 0.01		105.7 9.9 9.9		0.90 0.03 0.04		72.6 10.6 9.5		1.77 0.78 0.41		30.3 8.3 6.7		28.71 0.01 0.01	0.23 0.04 0.03		1.31
ADLeo	0891801301	73.5_75.5 F	0.30 0.01 0.01		153.2 13.1 12.4	0.96 0.03 0.03	  	237.3 28.6 24.4	2.27 0.24 0.17		733.0 25.9 30.4	29.62 0.01 0.01	0.42 0.05 0.05		1.90
ADLeo	0891801301	75.5_80	D	0.28 0.01 0.01		172.3 11.4 11.0	0.97 0.03 0.02		199.8 24.7 19.2	1.91 0.34 0.21		163.1 16.0 20.7	29.17 0.01 0.01	0.24 0.02 0.02		1.30
ADLeo	0891801301	80_84	E	0.26 0.01 0.01		150.2 10.4 10.8	0.81 0.13 0.10		90.2 50.8 28.0		1.17 0.49 0.09		124.5 37.0 65.5	28.95 0.01 0.01	0.21 0.03 0.02		2.56
40EriC	13644		-999	Q	0.23 0.04 0.04		1.2 0.3 0.3		0.83 0.10 0.08		0.8 0.2 0.2		3.10 0.76 0.50		3.8 0.5 0.5		27.55 0.02 0.03	1 -999 -999		1.70
ProxCen	0049350101	0_2		D	-999 -999 -999	-999 -999 -999	0.28 0.01 0.01	  	88.2 12.9 12.3		0.90 0.05 0.05	  	36.1 6.5 5.9		27.33 0.02 0.02	0.26 0.06 0.05		1.40
ProxCen	0049350101	2_4		E	-999 -999 -999	-999 -999 -999	0.24 0.02 0.02		49.1 10.8 10.1		0.80 0.07 0.06		20.3 5.8 4.8		27.00 0.03 0.03	0.21 0.08 0.05		1.77
ProxCen	0049350101	4_6		E	-999 -999 -999	-999 -999 -999	0.25 0.03 0.03		58.7 11.4 10.0		0.79 0.10 0.08		26.0 9.5 7.0		27.05 0.03 0.03	0.18 0.05 0.04		1.36
ProxCen	0049350101	6_8		R	-999 -999 -999	-999 -999 -999	0.26 0.02 0.02		55.4 6.4 5.8		0.95 0.06 0.04		54.9 8.7 8.5		27.19 0.02 0.03	0.16 0.04 0.03		1.52
ProxCen	0049350101	8_10	F	-999 -999 -999	-999 -999 -999	0.25 0.02 0.02	  	54.3 7.3 6.7		0.86 0.04 0.04	  	53.3 9.2 8.4		27.23 0.02 0.02	0.02 0.04 0.03		0.81
ProxCen	0049350101	10_12	D	-999 -999 -999	-999 -999 -999	0.28 0.02 0.03		49.4 15.4 14.3		0.84 0.06 0.06		26.0 8.4 7.2		27.10 0.03 0.03	0.24 0.12 0.07		1.90
ProxCen	0049350101	12_14	D	-999 -999 -999	-999 -999 -999	0.27 0.02 0.02		44.9 8.0 7.4		0.90 0.07 0.06		25.0 5.7 5.1		27.01 0.03 0.03	0.20 0.07 0.04		1.35
ProxCen	0049350101	14_16	E	-999 -999 -999	-999 -999 -999	0.27 0.03 0.03		46.5 9.1 8.0		0.84 0.06 0.06		26.8 6.9 5.6		27.04 0.03 0.03	0.20 0.06 0.04		1.07
ProxCen	0049350101	16_18	D	-999 -999 -999	-999 -999 -999	0.27 0.06 0.05		51.5 14.6 11.7		0.75 0.18 0.11		25.4 14.3 10.5		26.91 0.05 0.05	0.12 0.04 0.03		0.87
ProxCen	0049350101	18_20	D	-999 -999 -999	-999 -999 -999	0.24 0.06 0.04		41.9 16.2 8.9		0.66 0.17 0.09		21.9 10.9 10.8		26.85 0.04 0.05	0.14 0.05 0.03		0.88
ProxCen	0049350101	20_22	E	-999 -999 -999	-999 -999 -999	0.24 0.02 0.02		39.0 9.0 9.4		0.78 0.07 0.06		16.8 5.4 4.7		26.90 0.03 0.03	0.21 0.08 0.05		1.58
ProxCen	0049350101	22_24	E	-999 -999 -999	-999 -999 -999	0.25 0.02 0.02		51.4 9.8 9.1		0.77 0.07 0.06		23.1 7.0 5.6		26.96 0.03 0.03	0.16 0.05 0.04		1.85
ProxCen	0049350101	24_26	D	-999 -999 -999	-999 -999 -999	0.22 0.02 0.03		39.4 10.2 9.0		0.76 0.06 0.07		15.5 5.0 3.5		26.81 0.03 0.03	0.17 0.07 0.05		1.76
ProxCen	0049350101	26_28	E	-999 -999 -999	-999 -999 -999	0.24 0.03 0.05		36.2 9.1 8.3		0.74 0.09 0.07		14.0 5.4 4.2		26.79 0.03 0.04	0.24 0.07 0.05		1.51
ProxCen	0049350101	28_30	E	-999 -999 -999	-999 -999 -999	0.25 0.09 0.05		35.8 19.7 10.3		0.61 0.21 0.10		23.3 23.8 14.7		26.76 0.05 0.06	0.11 0.04 0.03		1.14
ProxCen	0049350101	30_32	E	-999 -999 -999	-999 -999 -999	0.22 0.04 0.04		36.3 8.5 6.3		0.67 0.07 0.06		25.7 8.5 6.8		26.84 0.04 0.04	0.13 0.05 0.03		1.08
ProxCen	0049350101	32_34	D	-999 -999 -999	-999 -999 -999	0.24 0.02 0.02		43.8 10.4 10.1		0.84 0.13 0.11		11.1 4.8 3.4		26.75 0.04 0.05	0.13 0.06 0.04		0.95
ProxCen	0049350101	34_36	D	-999 -999 -999	-999 -999 -999	0.36 0.03 0.03		71.3 7.0 7.3		-999 -999 -999	-999 -999 -999	26.71 0.02 0.02	0.06 0.02 0.02	     	1.24
ProxCen	0049350101	36_38	E	-999 -999 -999	-999 -999 -999	0.25 0.02 0.03		39.4 9.0 8.5		0.83 0.12 0.11		12.7 5.5 3.8		26.74 0.04 0.04	0.14 0.06 0.04		1.41
ProxCen	0049350101	38_40	E	-999 -999 -999	-999 -999 -999	0.24 0.02 0.02		44.3 11.2 10.5		0.81 0.10 0.10		9.6 4.0 2.6		26.73 0.04 0.04	0.14 0.06 0.04		0.88
ProxCen	0049350101	40_42	Q	-999 -999 -999	-999 -999 -999	0.27 0.04 0.04		41.6 10.8 10.1		0.81 0.20 0.18		7.6 6.7 3.3		26.63 0.06 0.07	0.11 0.05 0.04		0.94
ProxCen	0049350101	42_44	Q	-999 -999 -999	-999 -999 -999	0.19 0.03 0.03		25.3 8.1 8.1		0.66 0.08 0.08		9.3 4.2 34.1		26.56 0.07 0.08	0.16 0.03 0.03		0.89
ProxCen	0049350101	44_46	Q	-999 -999 -999	-999 -999 -999	0.32 0.06 0.03		32.1 7.1 6.5		1.49 0.28 0.19		38.5 5.1 4.4		27.00 0.03 0.04	0.14 0.07 0.06		1.56
ProxCen	0049350101	46_48	F	1.78 0.07 0.06		465.0 26.0 29.0	0.29 0.01 0.01	     	169.0 11.2 12.0	0.97 0.03 0.02		291.0 34.0 28.4	28.36 0.01 0.01	0.40 0.03 0.04		2.56
ProxCen	0049350101	48_50	F	1.21 0.06 0.05		562.0 46.4 48.6	0.28 0.02 0.02		54.3 6.7 7.4		0.85 0.07 0.08		55.1 18.1 14.7		28.21 0.01 0.01	0.17 0.02 0.03		1.90
ProxCen	0049350101	50_52	D	1.00 0.20 0.09		222.0 66.5 20.0	0.28 0.02 0.01		49.6 6.2 7.8		0.73 0.18 0.19		78.9 164.0 54.9	27.94 0.03 0.03	0.23 0.03 0.03	  	2.24
ProxCen	0049350101	52_54	D	0.96 0.07 0.05		77.5 18.7 30.4		0.27 0.01 0.02		108.0 18.7 89.0	0.62 0.19 0.23		25.5 22.8 14.2		27.68 0.03 0.03	0.35 0.06 0.05		2.40
ProxCen	0049350101	54_56	D	-999 -999 -999	-999 -999 -999	0.28 0.01 0.01	     	101.0 10.8 10.8	0.90 0.04 0.03		69.2 9.4 9.7		27.48 0.02 0.02	0.26 0.05 0.04		1.49
ProxCen	0049350101	56_58	E	-999 -999 -999	-999 -999 -999	0.28 0.02 0.02		88.4 8.8 9.6		0.92 0.03 0.04		73.5 11.2 9.4		27.42 0.02 0.02	0.21 0.04 0.03		1.76
ProxCen	0049350101	58_60	F	-999 -999 -999	-999 -999 -999	0.31 0.02 0.02		11.1 8.1 8.2		0.99 0.03 0.03		124.0 11.0 10.8	27.59 0.01 0.01	0.20 0.03 0.02		1.90
ProxCen	0049350101	60_62	D	-999 -999 -999	-999 -999 -999	0.28 0.02 0.02		76.0 8.0 8.1		0.91 0.03 0.03		75.8 10.5 9.7		27.45 0.02 0.02	0.25 0.05 0.04		1.76
ProxCen	0049350101	62_64	D	-999 -999 -999	-999 -999 -999	0.29 0.02 0.02		79.2 11.1 10.5		0.85 0.05 0.04		49.2 8.6 8.3		27.37 0.02 0.02	0.27 0.05 0.04		1.95
ProxCen	0049350101	64_66	D	-999 -999 -999	-999 -999 -999	0.24 0.02 0.01		58.9 1.2 1.1		0.76 0.05 0.04		27.8 7.0 6.4		27.20 0.02 0.02	0.29 0.09 0.06		1.91
ProxCen	0551120201	0_4		E	-999 -999 -999	-999 -999 -999	0.23 0.02 0.02	     	31.4 4.2 4.2		0.78 0.06 0.06	     	10.3 2.3 1.8		26.88 0.02 0.02	0.13 0.03 0.02		1.20
ProxCen	0551120201	4_8		R	-999 -999 -999	-999 -999 -999	0.25 0.02 0.01		29.4 3.8 3.5		0.94 0.06 0.05		11.7 1.8 1.6		26.67 0.02 0.02	0.14 0.03 0.03		0.98
ProxCen	0551120201	8_12	F	-999 -999 -999	-999 -999 -999	0.25 0.01 0.01	  	39.6 3.8 3.7		0.83 0.03 0.03	  	21.2 2.8 2.5		26.89 0.02 0.02	0.17 0.03 0.02		0.90
ProxCen	0551120201	12_16	F	-999 -999 -999	-999 -999 -999	0.23 0.01 0.01		39.3 4.1 3.9		0.86 0.03 0.03		18.6 2.4 2.0		26.83 0.02 0.02	0.15 0.03 0.02		1.19
ProxCen	0551120201	16_20	E	-999 -999 -999	-999 -999 -999	0.22 0.01 0.02		23.8 3.0 2.9		0.83 0.03 0.04		13.8 2.3 1.9		26.72 0.02 0.02	0.19 0.04 0.03		1.31
ProxCen	0551120201	20_24	F	-999 -999 -999	-999 -999 -999	0.25 0.01 0.02		29.2 2.9 2.8		0.93 0.03 0.04		19.9 2.9 2.2		26.83 0.02 0.02	0.17 0.03 0.03		1.18
ProxCen	0551120201	24_28	D	-999 -999 -999	-999 -999 -999	0.25 0.01 0.01		32.3 4.0 3.8		0.84 0.05 0.05		11.9 2.1 1.8		26.72 0.02 0.03	0.16 0.03 0.03		1.34
ProxCen	0551120301	0_4		E	-999 -999 -999	-999 -999 -999	0.25 0.03 0.02		22.9 3.2 2.8		0.85 0.05 0.05	     	17.9 3.3 2.8		26.72 0.02 0.03	0.14 0.03 0.03		0.86
ProxCen	0551120301	4_8		E	-999 -999 -999	-999 -999 -999	0.26 0.03 0.03		27.6 4.7 4.0		0.79 0.06 0.05		19.5 4.5 3.8		26.79 0.02 0.02	0.16 0.03 0.03		1.02
ProxCen	0551120301	8_12	E	-999 -999 -999	-999 -999 -999	0.27 0.01 0.01		38.2 5.0 4.9		0.91 0.05 0.05	  	13.4 2.4 1.8		26.81 0.03 0.03	0.17 0.04 0.03		1.00
ProxCen	0551120301	12_16	D	-999 -999 -999	-999 -999 -999	0.23 0.02 0.02		35.7 6.9 6.3		0.73 0.08 0.06		10.6 2.8 2.6		26.68 0.03 0.03	0.14 0.04 0.03		1.58
ProxCen	0551120301	16_20	Q	-999 -999 -999	-999 -999 -999	0.24 0.02 0.02		29.2 4.8 4.2		0.83 0.08 0.07		11.5 2.8 2.3		26.64 0.03 0.03	0.13 0.04 0.03		1.33
ProxCen	0551120301	20_24	E	-999 -999 -999	-999 -999 -999	0.23 0.02 0.02		35.6 4.9 4.6		0.79 0.07 0.06		14.8 3.5 2.7		26.70 0.03 0.03	0.12 0.03 0.02		1.62
ProxCen	0551120301	24_26.5	E	-999 -999 -999	-999 -999 -999	0.25 0.02 0.02		30.0 5.4 5.2		0.86 0.05 0.05		16.4 3.6 3.0		26.82 0.03 0.03	0.19 0.06 0.04		1.66
ProxCen	0551120401	0_2		F	-999 -999 -999	-999 -999 -999	0.30 0.09 0.08		17.6 6.2 5.1		0.97 0.11 0.11	     	16.9 7.3 5.6		26.72 0.06 0.07	0.17 0.13 0.07		0.77
ProxCen	0551120401	2_4		E	-999 -999 -999	-999 -999 -999	0.25 0.02 0.02		28.9 4.6 4.5		0.86 0.06 0.06		14.6 3.5 2.8		26.71 0.03 0.04	0.14 0.04 0.03		1.05
ProxCen	0551120401	4_6		E	-999 -999 -999	-999 -999 -999	0.26 0.02 0.02		28.7 5.9 5.5		0.85 0.08 0.08		9.6 3.0 2.1		26.59 0.03 0.03	0.13 0.05 0.03		1.31
ProxCen	0551120401	6_8		Q	-999 -999 -999	-999 -999 -999	0.25 0.03 0.03		31.6 5.5 5.4		0.76 0.08 0.09		11.4 4.7 3.1		26.53 0.05 0.05	0.07 0.03 0.02		1.11
ProxCen	0551120401	8_10	E	-999 -999 -999	-999 -999 -999	0.24 0.02 0.02	  	27.0 5.6 5.5		0.92 0.12 0.10		7.8 2.6 1.9		26.52 0.04 0.04	0.12 0.05 0.03		0.88
ProxCen	0551120401	10_12	F	-999 -999 -999	-999 -999 -999	0.44 0.07 0.06		48.6 4.4 4.1		1.06 0.02 0.03		106.0 6.3 6.6		27.42 0.01 0.01	0.15 0.02 0.02		1.19
ProxCen	0551120401	12_14	E	-999 -999 -999	-999 -999 -999	0.34 0.03 0.02		52.5 4.3 4.5		0.98 0.02 0.02		124.0 8.5 8.0		27.49 0.01 0.01	0.18 0.02 0.02		1.19
ProxCen	0551120401	14_16	D	-999 -999 -999	-999 -999 -999	0.29 0.01 0.01		73.6 6.5 5.9		0.87 0.03 0.03		64.9 7.3 6.4		27.43 0.01 0.01	0.23 0.03 0.03		1.41
ProxCen	0551120401	16_18	D	-999 -999 -999	-999 -999 -999	0.24 0.02 0.02		63.9 8.4 7.2		0.74 0.04 0.04		37.5 7.0 6.0		27.17 0.02 0.02	0.20 0.04 0.03		1.21
ProxCen	0551120401	18_20	D	-999 -999 -999	-999 -999 -999	0.24 0.02 0.01		59.0 9.9 9.2		0.82 0.08 0.07		13.3 3.4 2.9		26.88 0.03 0.03	0.15 0.04 0.03		1.55
ProxCen	0551120401	20_22	F	-999 -999 -999	-999 -999 -999	0.25 0.02 0.02		47.1 4.7 4.4		0.92 0.04 0.04		41.3 5.7 4.6		27.05 0.02 0.02	0.14 0.03 0.02		0.85
ProxCen	0551120401	22_24	D	-999 -999 -999	-999 -999 -999	0.25 0.02 0.02		42.6 5.6 5.3		0.87 0.04 0.04		26.3 4.0 3.8		26.98 0.02 0.02	0.18 0.04 0.03		1.31
ProxCen	0551120401	24_26	D	-999 -999 -999	-999 -999 -999	0.23 0.02 0.02		37.0 6.2 5.9		0.81 0.07 0.06		14.2 3.5 3.0		26.72 0.03 0.03	0.12 0.04 0.03		1.24
ProxCen	0801880201	0_3		E	-999 -999 -999	-999 -999 -999	0.22 0.02 0.02	     	42.7 11.4 10.8		0.74 0.06 0.05		17.6 5.9 51.6		26.85 0.04 0.05	0.16 0.08 0.05		0.87
ProxCen	0801880201	3_6		Q	-999 -999 -999	-999 -999 -999	0.23 0.02 0.02		33.3 4.1 3.8		0.83 0.05 0.05		17.8 3.1 2.7		26.75 0.02 0.02	0.13 0.03 0.02		1.06
ProxCen	0801880201	6_9		Q	-999 -999 -999	-999 -999 -999	0.25 0.01 0.01	     	30.7 4.9 4.8		0.86 0.04 0.04		11.6 2.1 1.9		26.79 0.02 0.02	0.22 0.06 0.04		1.24
ProxCen	0801880201	9_12	Q	-999 -999 -999	-999 -999 -999	0.22 0.01 0.01	  	31.3 4.4 4.3		0.79 0.04 0.04	  	15.4 2.8 2.4		26.79 0.02 0.02	0.18 0.04 0.03		1.02
ProxCen	0801880201	12_15	E	-999 -999 -999	-999 -999 -999	0.25 0.02 0.02		33.3 3.3 3.1		0.91 0.04 0.03		29.3 3.5 3.4		26.92 0.03 0.03	0.16 0.03 0.02		1.03
ProxCen	0801880201	15_18.5	E	-999 -999 -999	-999 -999 -999	0.30 0.02 0.02		41.1 2.9 2.8		0.94 0.02 0.02		43.8 3.8 3.5		27.11 0.01 0.01	0.17 0.02 0.02		1.30
ProxCen	0801880301	0_3		D	-999 -999 -999	-999 -999 -999	0.27 0.01 0.01	 	113.0 11.1 10.9	0.90 0.02 0.02		101.0 10.8 10.4	27.69 0.01 0.01	0.35 0.05 0.04		1.61
ProxCen	0801880301	3_6		D	0.52 0.14 0.11		36.6 15.6 16.7		0.24 0.01 0.01	   	26.6 3.4 4.2		0.88 0.04 0.03		110.0 15.7 21.8	27.59 0.03 0.03	0.18 0.02 0.02		1.60
ProxCen	0801880301	6_9		D	0.51 0.13 0.09		45.0 12.5 14.5		0.23 0.01 0.01		25.3 3.2 3.5		0.88 0.04 0.03		95.4 14.6 20.9		27.57 0.05 0.05	0.18 0.03 0.02		2.13
ProxCen	0801880301	9_12	D	0.57 0.23 0.22		27.0 53.3 17.1		0.24 0.01 0.01	  	29.6 2.6 4.4		0.85 0.17 0.49		75.6 21.9 57.0		27.52 0.04 0.04	0.19 0.03 0.02		1.92
ProxCen	0801880301	12_15	D	0.36 0.16 0.06		33.4 22.7 19.6		0.23 0.01 0.01		22.5 5.3 6.2		0.85 0.02 0.02		65.8 7.3 6.5		27.46 0.03 0.03	0.22 0.03 0.02		1.86
ProxCen	0801880301	15_18	D	0.68 0.38 0.16		26.7 24.2 14.9		0.24 0.01 0.01		90.9 82.6 85.9		0.92 0.14 0.06		37.3 17.7 23.4		27.45 0.03 0.03	0.27 0.03 0.03		2.01
ProxCen	0801880301	18_21	D	0.35 0.06 0.03		48.9 16.7 16.5		0.21 0.01 0.02		18.8 4.0 4.1		0.85 0.02 0.02		56.5 6.3 5.6		27.44 0.03 0.03	0.23 0.03 0.02		2.00
ProxCen	0801880301	21_24	D	-999 -999 -999	-999 -999 -999	0.24 0.01 0.01	     	94.2 6.9 6.6		0.82 0.02 0.02	     	62.0 6.5 5.6		27.40 0.01 0.01	0.23 0.03 0.02		1.90
ProxCen	0801880401	0_4		E	-999 -999 -999	-999 -999 -999	0.24 0.02 0.02	     	38.9 11.3 11.0		0.87 0.10 0.09		9.0 33.3 2.6		26.76 0.04 0.04	0.18 0.10 0.05		1.25
ProxCen	0801880401	4_8		E	-999 -999 -999	-999 -999 -999	0.22 0.03 0.02		36.0 4.6 4.4		0.76 0.05 0.04		13.7 2.4 2.2		26.72 0.02 0.02	0.14 0.03 0.02		1.19
ProxCen	0801880401	8_12	Q	-999 -999 -999	-999 -999 -999	0.24 0.02 0.02	  	34.8 5.2 4.5		0.83 0.09 0.08		9.4 2.2 1.9		26.58 0.02 0.02	0.10 0.03 0.02		1.27
ProxCen	0801880401	12_16	Q	-999 -999 -999	-999 -999 -999	0.22 0.02 0.02		28.6 4.4 4.3		0.73 0.05 0.05		10.0 21.3 1.9		26.59 0.02 0.02	0.14 0.04 0.03		1.07
ProxCen	0801880401	16_20	F	-999 -999 -999	-999 -999 -999	0.23 0.01 0.02		31.4 3.6 3.4		0.85 0.03 0.04		18.3 2.6 2.3		26.79 0.02 0.02	0.16 0.03 0.02		1.12
ProxCen	0801880401	20_23.5	F	-999 -999 -999	-999 -999 -999	0.25 0.02 0.02		36.0 4.0 3.8		0.87 0.04 0.04		21.0 8.2 2.7		26.84 0.02 0.02	0.14 0.03 0.02		0.92
ProxCen	0801880501	0_3		F	-999 -999 -999	-999 -999 -999	0.29 0.02 0.02	     	42.5 8.5 7.9		0.90 0.05 0.05	     	25.0 6.0 5.2		27.06 0.03 0.04	0.24 0.08 0.05		1.09
ProxCen	0801880501	3_6		D	-999 -999 -999	-999 -999 -999	0.25 0.01 0.01		34.7 4.2 4.1		0.85 0.04 0.03		19.6 2.9 2.8		26.92 0.02 0.02	0.21 0.04 0.03		1.47
ProxCen	0801880501	6_9		D	-999 -999 -999	-999 -999 -999	0.23 0.02 0.02		28.0 3.9 3.8		0.79 0.04 0.04		16.0 3.0 2.6		26.79 0.02 0.02	0.19 0.04 0.03		1.12
ProxCen	0801880501	9_12	Q	-999 -999 -999	-999 -999 -999	0.26 0.02 0.02	  	26.4 3.8 3.5		0.82 0.04 0.04	  	16.0 2.8 2.5		26.77 0.03 0.03	0.18 0.04 0.03		1.13
ProxCen	0801880501	12_15	Q	-999 -999 -999	-999 -999 -999	0.27 0.02 0.02		27.1 4.2 3.8		0.80 0.06 0.05		14.1 3.1 2.6		26.75 0.03 0.03	0.18 0.04 0.03		0.96
ProxCen	0801880501	15_18	Q	-999 -999 -999	-999 -999 -999	0.28 0.02 0.02		35.8 4.3 3.7		0.89 0.05 0.05		21.5 3.2 2.9		26.86 0.02 0.02	0.15 0.03 0.02		1.03
ProxCen	0801880501	18_21.5	F	-999 -999 -999	-999 -999 -999	0.28 0.01 0.02		54.2 3.7 3.8		0.93 0.03 0.04		42.7 5.0 3.5		27.13 0.01 0.01	0.16 0.02 0.02		1.19
GL412B	0742230101	0_1.6	Q	0.22 0.07 0.05		6.8 3.3 2.9		0.96 0.35 0.19		3.5 2.6 1.7	  	-999 -999 -999	-999 -999 -999 	27.15 0.08 0.10	0.22 0.17 0.07		1.66
GL412B	0742230101	1.6_2.5	F	0.11 0.01 0.01		21.0 9.5 7.0		0.80 0.07 0.06		4.6 0.8 0.6		3.47 0.39 0.30		64.0 2.8 3.0		28.60 0.03 0.03	1 -999 -999		1.15
GL412B	0742230101	2.5_7	E	0.25 0.03 0.02		26.6 3.8 3.4		1.08 0.08 0.08		35.4 3.8 3.4		2.20 0.96 0.31		36.3 10.0 14.5		28.33 0.04 0.05	0.10 0.03 0.03		0.99
GL412B	0742230101	7_11.5	D	0.25 0.02 0.02		33.9 3.3 3.3		0.95 0.06 0.17		30.2 9.8 22.2		1.40 2.29 0.35		9.6 24.6 8.1		28.11 0.04 0.05	0.11 0.02 0.02		1.37


==> tables/MRT06-AverageSpectralFits.dat <==
# Column 1: Star Name
# Column 2: VarFlag
# Column 3: Spectral type
# Column 4: kT1 (keV)
# Column 5: kT1 upper error (keV)
# Column 6: kT1 lower error (keV)
# Column 7: normalization1 (10^-4)
# Column 8: normalization1 upper error (10^-4)
# Column 9: normalization1 lower error (10^-4)
# Column 10: kT2 (keV)
# Column 11: kT2 upper error (keV)
# Column 12: kT2 lower error (keV)
# Column 13: normalization2 (10^-4)
# Column 14: normalization2 upper error (10^-4)
# Column 15: normalization2 lower error (10^-4)
# Column 16: kT3 (keV)
# Column 17: kT3 upper error (keV)
# Column 18: kT3 lower error (keV)
# Column 19: normalization3 (10^-4)
# Column 20: normalization3 upper error (10^-4)
# Column 21: normalization3 lower error (10^-4)
# Column 22: logLx ([erg/s])
# Column 23: logLx upper error ([erg/s])
# Column 24: logLx lower error ([erg/s])
# Column 25: abundance
# Column 26: abundance upper error
# Column 27: abundance lower error
# Column 28: average reduced chi^2
# Column 29: distance (pc)
# ---------------
etaCrv		Q F	0.20 0.12 0.09		2.3 4.3 1.1		0.55 0.09 0.07		3.1 2.2 1.7		-999 -999 -999  	-999 -999 -999		28.41 0.05 0.10		0.27 0.61 0.18		1.31	17.96
upsAndA		Q F	0.29 0.03 0.03		0.8 0.1 0.1		-999 -999 -999		-999 -999 -999		-999 -999 -999		-999 -999 -999		27.57 0.03 0.03		1 -999 -999		0.91	13.41
iotaHor		Q F	0.09 0.03 0.03		7.7 1.1 1.1		0.42 0.08 0.08		2.9 0.2 0.2		0.71 0.14 0.14		1.6 0.2 0.2		28.75 0.10 0.14		1 -999 -999		1.27	17.32
betaVir		Q F	0.09 0.01 0.01		4.7 1.2 0.9		0.37 0.01 0.01		2.4 0.1 0.1		-999 -999 -999		-999 -999 -999		28.08 0.02 0.02		1 -999 -999		2.48	11.12
chi01Ori   	Q G	0.08 0.03 0.03		258 228 228    		0.42 0.07 0.07	  	28.6 9.2 9.2		0.69 0.06 0.06	  	21.3 8.2 8.2		28.94 0.07 0.10		0.20 0.12 0.12 		1.55 	8.66
chi01Ori   	E G 	0.10 0.02 0.02  	39.7 55.7 19.9	     	0.49 0.03 0.03		52.9 10.5 9.4	     	0.84 0.10 0.09		12.1 7.8 4.8	      	28.88 0.03 0.04     	0.20 0.06 0.06		1.31 	8.66
chi01Ori   	F G 	0.10 0.06 0.05		20.8 22.0 10.4		0.46 0.04 0.04		46.0 13.3 11.9		0.81 0.08 0.08		16.9 9.5 5.8	      	28.89 0.05 0.05  	0.20 0.11 0.11		1.53 	8.66
betaCom  	Q G 	0.09 0.03 0.02		10.0 27.3 9.2		0.40 0.04 0.03		3.4 0.5 0.5  		-999 -999 -999  	-999 -999 -999 		28.09 0.04 0.04    	1 -999 -999  	  	1.54 	9.18
44Boo  		Q G 	0.30 0.02 0.02  	132.0 12.2 11.9		0.88 0.02 0.03	  	139.0 18.5 16.5		2.20 0.71 0.35	     	81.6 10.2 11.5	     	28.70 0.01 0.01    	0.20 0.03 0.02		1.83 	12.8
44Boo		D G 	0.27 0.03 0.03  	165.2 15.4 18.7		0.71 0.15 0.15		138.7 22.2 19.6		1.46 0.58 0.33		171.3 25.1 27.9		28.67 0.02 0.02    	0.14 0.04 0.04    	1.83 	12.8
44Boo		F G 	0.27 0.02 0.01		132.3 16.9 11.6		0.84 0.04 0.02		122.6 17.0 15.4		2.10 0.97 0.36		73.4 7.5 11.1		28.69 0.01 0.01  	0.23 0.03 0.03		2.22 	12.8
GL620-1A 	Q G 	0.11 0.02 0.02      	9.0 3.4 3.4         	0.43 0.05 0.05    	10.1 3.3 3.3		0.73 0.07 0.07    	4.6 1.6 1.6           	28.79 0.05 0.07		0.43 0.09 0.06		1.34 	12.903
GL311		Q G 	0.08 0.02 0.02		53.4 34.1 39.1		0.53 0.05 0.06		10.4 4.6 3.8		0.78 0.14 0.09		3.9 2.4 2.3		28.97 0.05 0.06		0.63 0.35 0.18		1.87	14.27
GL311		F G 	0.17 0.22 0.05		2.8 2.3 1.1		0.60 0.05 0.03		13.6 1.2 5.3		0.94 0.19 0.48		2.6 8.3 2.2		29.02 0.05 0.05  	0.63 -999 -999		1.44 	14.27
GL311		E G	0.11 0.20 0.03		5.4 24.6 3.9		0.44 0.07 0.05		9.8 3.6 2.9		0.75 0.05 0.04		10.3 4.1 3.3		28.99 0.05 0.06		0.50 0.20 0.13	  	1.58 	14.27
alphaCen	Q GK 	0.10 0.01 0.01  	113.7 79.0 78.2		0.31 0.03 0.02		29.8 29.9 22.1		0.61 0.10 0.09		9.4 9.7 9.2		27.10 0.33 0.33       	0.48 0.31 0.21		2.20 	1.347
alphaCen	F GK 	0.10 0.01 0.01  	125.5 79.7 78.6		0.36 0.07 0.07  	60.7 58.4 58.3		0.78 0.10 0.10  	36.5 46.6 46.5		27.40 0.40 0.40       	0.30 0.13 0.12		1.61 	1.347
alphaCen	R GK 	0.10 0.01 0.01  	246.3 73.3 58.8		0.40 0.03 0.03  	126.4 16.4 15.2		0.92 0.03 0.03    	120.3 16.1 14.6		27.76 0.01 0.01       	0.22 0.04 0.03  	1.14 	1.347
alphaCen	E GK 	0.10 0.01 0.01  	146.6 32.5 30.1		0.32 0.02 0.02  	44.4 38.3 30.2		0.65 0.04 0.03		16.1 8.0 7.5		27.44 0.02 0.02  	0.54 0.23 0.18		1.90 	1.347
alphaCen	D GK 	0.10 0.01 0.01  	229.7 60.2 52.9		0.33 0.02 0.03		81.5 25.1 23.5		0.66 0.05 0.04		48.5 39.4 38.6		27.56 0.19 0.19  	0.30 0.08 0.05		1.75 	1.347
zet01Ret	Q G 	0.11 0.02 0.01		3.5 1.6 1.4		0.37 0.02 0.02  	4.6 1.3 1.3       	-999 -999 -999		-999 -999 -999 		27.91 0.01 0.01    	0.27 0.13 0.07	  	1.43 	12.12
GL327  		D G 	-999 -999 -999		-999 -999 -999		0.48 0.04 0.04       	8.2 1.5 1.5          	-999 -999 -999		-999 -999 -999  	28.30 0.02 0.02		0.14 0.05 0.03	   	1.08 	17.42
GL327  		Q G 	-999 -999 -999 		-999 -999 -999 		0.41 0.02 0.02  	6.2 0.8 0.8  		-999 -999 -999		-999 -999 -999		28.22 0.02 0.02    	0.20 0.05 0.03		1.91 	17.42
GL327  		F G 	-999 -999 -999 		-999 -999 -999 		0.51 0.02 0.02  	8.4 0.8 0.8  		-999 -999 -999 		-999 -999 -999 		28.39 0.01 0.01  	0.17 0.03 0.02		1.14 	17.42
GL788  		Q G 	0.22 0.11 0.16	     	0.2 0.1 0.1  	        -999 -999 -999		-999 -999 -999		-999 -999 -999		-999 -999 -999		27.09 0.17 0.29		1 -999 -999  	  	0.72 	17.57
kap01Cet 	Q G 	0.09 0.02 0.02  	14.1 7.0 7.0  	       	0.41 0.04 0.04       	12.0 0.9 0.9  	  	0.77 0.06 0.06        	4.6 0.7 0.7      	28.74 0.06 0.07		1 -999 -999		1.66 	9.14
kap01Cet 	F G 	0.11 0.03 0.03 	     	11.5 18.3 6.5	       	0.47 0.04 0.04  	17.1 1.3 1.6		0.93 0.05 0.05        	9.9 1.5 1.3  		28.95 0.04 0.04   	1 -999 -999		1.73 	9.14
delta Pav  	Q G 	0.07 0.02 0.02  	1.27 5.1 -0.79	       	0.34 0.25 0.10		0.03 0.02 0.01		-999 -999 -999 	      	-999 -999 -999 		26.11 0.09 0.11		1 -999 -999 		0.89	6.09
55CncA 		Q G	-999 -999 -999 		-999 -999 -999 		0.43 0.21 0.13	     	1.3 0.5 0.4	     	-999 -999 -999	      	-999 -999 -999 		26.88 0.06 0.07		0.4 -999 0.4  	       	1.40 	12.59
xiBoo     	Q G	0.11 0.01 0.01    	54.7 15.4 11.6		0.37 0.02 0.02         41.2 9.4 8.6	     	0.77 0.03 0.03		19.5 5.0 4.2		28.72 0.01 0.01		0.42 0.12 0.08		2.54 	6.71
xiBoo  		E G 	0.13 0.05 0.04		47.4 29.3 25.1		0.39 0.04 0.03	       	66.5 13.0 12.3		0.83 0.06 0.05		47.0 18.0 17.2		28.83 0.09 0.09  	0.26 0.07 0.06		2.15 	6.71
xiBoo		F G 	0.16 0.06 0.06    	39.2 23.1 14.9	  	0.48 0.09 0.05	  	76.7 26.8 26.3	  	0.91 0.08 0.05	  	77.1 19.3 25.5	  	28.97 0.06 0.06    	0.24 0.04 0.04    	2.29  	6.71
LHS2156  	Q G	0.10 0.02 0.02  	6.6 4.3 3.2		0.40 0.06 0.06  	3.5 0.6 0.7		0.78 0.13 0.13  	1.2 0.8 0.6		28.39 0.02 0.02  	1 -999 -999  		1.28    11.20
LHS2156  	D G	0.09 0.01 0.01  	9.8 5.4 2.8		0.41 0.04 0.03		3.7 0.4 0.5		0.79 0.07 0.06		1.4 0.4 0.3		28.44 0.01 0.01  	1 -999 -999  		1.16 	11.20
LHS2156  	E G	0.10 0.02 0.02  	7.4 5.0 3.8		0.40 0.04 0.03		3.6 0.4 0.4  		0.80 0.07 0.07  	1.3 0.8 0.7		28.41 0.04 0.04  	1 -999 -999  		1.21 	11.20
LHS2156  	F G	0.09 0.01 0.01  	8.5 4.2 2.4		0.40 0.02 0.02  	3.8 0.2 0.2  		0.89 0.05 0.04		1.5 0.1 0.2		28.43 0.01 0.01  	1 -999 -999  		1.44	11.20
70Oph  		Q KK 	0.12 0.02 0.02  	23.0 4.7 4.7  		0.33 0.02 0.02  	18.8 6.4 6.4  		0.85 0.04 0.04		11.6 5.8 5.8  		28.20 0.06 0.05		1 -999 -999    		1.40  	5.15
70Oph  		E KK 	0.10 0.01 0.01  	24.0 9.7 6.5		0.34 0.03 0.03  	9.9 11.8 1.1		0.90 0.08 0.06		3.9 0.5 0.6		28.18 0.02 0.03		1 -999 -999		1.13 	5.15
70Oph  		F KK	0.10 0.01 0.01  	28.1 11.2 7.6		0.41 0.05 0.05  	11.3 1.3 1.1		0.95 0.06 0.04		7.8 0.8 0.8  		28.32 0.04 0.04   	1 -999 -999		1.12 	5.15
70Oph  		D KK 	0.11 0.01 0.01  	17.5 4.4 3.7		0.35 0.02 0.02  	10.7 1.0 1.0          	0.83 0.04 0.04 		5.2 0.6 0.6  		28.23 0.02 0.03		1 -999 -999 	       	1.47 	5.15
GL117  		Q K 	0.15 0.03 0.03  	10.5 2.4 2.4  		0.35 0.01 0.01  	30.3 3.1 3.1  		0.83 0.02 0.02  	16.8 2.3 2.3 	 	28.88 0.15 0.25		0.20 0.07 0.07		1.79	10.355
GL117  		E K 	0.18 0.05 0.05		11.7 6.2 4.1		0.39 0.04 0.02		43.1 6.0 8.5		0.88 0.03 0.02		26.0 2.7 2.5		28.94 0.03 0.02		0.23 0.03 0.02		1.36 	10.355
GL117  		D K 	0.19 0.05 0.08		12.1 9.1 4.6		0.39 0.08 0.04		33.3 7.8 1.0		0.85 0.03 0.03		22.9 3.3 3.0		28.91 0.03 0.03		0.27 0.06 0.03		1.37 	10.355
GL892  		Q K 	0.09 0.01 0.01		1.1 0.5 0.3		0.28 0.03 0.02		0.2 -999 0.2		-999 -999 -999		-999 -999 -999   	26.64 0.02 0.02    	1 -999 -999 		1.26	6.531
LHS1875		Q K 	0.10 0.01 0.01		3.5 0.1 0.1		0.28 0.01 0.01		1.2 0.1 0.1		0.86 0.04 0.04	     	0.4 0.1 0.1		27.70 0.01 0.01   	1 -999 -999 		1.38 	8.747
GL783  		Q K 	0.09 0.02 0.05		1.9 5.3 1.1		0.27 0.09 0.07		0.3 1.1 0.1		1.05 0.32 0.25		0.09 0.04 0.03		26.78 0.07 0.08		1 -999 -999 		0.88	6.05
GL183  		Q K 	0.10 0.02 0.04		0.7 7.2 0.3		0.28 0.11 0.06		0.10 0.06 0.04		-999 -999 -999		-999 -999 -999		26.34 0.07 0.08		1 -999 -999 		0.90	8.845
GJ570A  	Q K 	-999 -999 -999		-999 -999 -999 		0.21 0.02 0.02	  	1.3 0.3 0.3  	  	0.81 0.06 0.07	  	0.3 0.1 0.1		27.18 0.03 0.04		1 -999 -999 		1.11 	5.881
GJ570A  	F K 	-999 -999 -999		-999 -999 -999 		0.34 0.05 0.03		1.9 0.3 0.4		1.00 0.11 0.10		0.8 0.1 0.2		27.46 0.03 0.03		1 -999 -999 		1.05 	5.881
GJ570A  	E K 	-999 -999 -999		-999 -999 -999 		0.22 0.03 0.03  	1.8 0.4 0.4  		0.80 0.17 0.13		0.3 0.1 0.1  		27.30 0.04 0.04       	1 -999 -999		1.09 	5.881
61CygA 		Q K 	0.10 0.03 0.03	  	11.9 0.4 0.4		0.24 0.04 0.04  	6.0 1.2 1.2  		0.81 0.11 0.11		1.1 0.3 0.3	      	27.00 0.15 0.22	      	0.20 0.09 0.09  	1.28	3.497
61CygA    	E K 	0.11 0.03 0.03		7.1 2.7 2.7		0.27 0.07 0.07  	5.1 2.1 2.1		0.77 0.16 0.16		1.8 0.7 0.7		27.11 0.17 0.26		0.20 0.05 0.05  	1.09 	3.497
61CygA    	F K 	0.09 0.03 0.03		5.1 2.6 2.6		0.23 0.04 0.04  	13.5 0.9 0.9		0.87 0.10 0.10		10.7 0.7 0.7		27.36 0.17 0.28		0.20 0.04 0.04		1.49 	3.497
61CygB    	Q K 	0.10 0.02 0.02		7.7 3.4 3.4		0.25 0.05 0.05  	2.0 0.4 0.4		0.91 0.26 0.26		0.9 0.3 0.3		26.95 0.16 0.25		0.20 0.13 0.13		1.17 	3.497
61CygB    	D K 	0.12 0.05 0.05		10.3 3.5 3.5		0.32 0.07 0.07  	3.8 1.5 1.5		0.91 0.05 0.05		5.1 2.9 2.9		27.32 0.13 0.17		0.20 0.04 0.04		1.07 	3.497
61CygB    	E K 	0.09 0.02 0.02		3.8 1.9 1.9		0.25 0.03 0.03  	6.3 3.0 3.0		0.86 0.09 0.09		3.4 1.3 1.3		27.11 0.15 0.21		0.20 0.05 0.05		1.09 	3.497
61CygB    	F K 	0.17 0.08 0.08		7.9 5.4 5.4  		0.36 0.23 0.23  	10.2 0.6 0.6		0.88 0.04 0.04		15.3 3.0 3.0		27.56 0.04 0.05		0.20 0.07 0.07		1.04	3.497
GL570BC		Q MM 	-999 -999 -999		-999 -999 -999   	0.19 0.04 0.03	  	0.6 0.2 0.1  	 	0.76 0.09 0.05	  	0.3 0.1 0.1  	 	26.96 0.03 0.03    	1 -999 -999  	  	0.93	5.86
GJ832		Q M 	-999 -999 -999		-999 -999 -999 		0.30 0.16 0.14	     	2.4 1.2 1.3	     	1.01 0.27 0.23	     	0.4 0.2 0.2	     	26.44 0.04 0.04		0.07 0.12 0.06	     	1.22	4.964
GJ832		F M 	-999 -999 -999		-999 -999 -999		-999 -999 -999		-999 -999 -999		0.79 0.10 0.12	     	3.9 0.8 0.8	    	26.84 0.04 0.04		0.05 0.04 0.03	     	1.24	4.964
Wolf1055 	Q M 	0.22 0.06 0.06		0.5 0.1 0.1		0.47 0.08 0.07		6.5 0.8 0.7		0.92 0.10 0.09		0.3 0.1 0.1		26.91 0.11 0.11   	1 -999 -999		1.15	5.912
Wolf1055 	F M 	-999 -999 -999 		-999 -999 -999 		-999 -999 -999		-999 -999 -999 		0.71 0.09 0.09  	6.4 0.8 0.8  	  	27.13 0.03 0.03  	0.03 0.02 0.01	   	1.10	5.912
ADLeo		D M 	0.26 0.02 0.02	     	128.2 25.8 25.8		0.89 0.06 0.06	       	83.8 58.9 58.5 		1.50 0.65 0.65       	114.8 72.8 74.4		28.72 0.24 0.24  	0.22 0.03 0.03		2.16	4.964
ADLeo		E M 	0.25 0.01 0.01		125.5 18.5 18.5		0.87 0.08 0.09	       	67.7 24.0 21.0		1.13 0.39 0.11		80.9 70.4 76.7		28.69 0.15 0.15       	0.21 0.03 0.03		2.04	4.964
ADLeo		F M 	0.26 0.02 0.02		124.0 22.0 21.7		0.88 0.11 0.11         	97.7 58.9 59.3		1.60 0.85 0.65		40.6 28.7 26.2		28.68 0.05 0.05       	0.20 0.04 0.04  	2.19	4.964
ADLeo		Q M 	0.26 0.01 0.01		110.5 6.0 5.9		0.91 0.02 0.02  	67.9 5.9 5.7		-999 -999 -999  	-999 -999 -999 		28.59 0.02 0.02       	0.20 0.02 0.02  	2.04	4.964
40EriC		Q M 	0.23 0.04 0.04	     	1.2 0.3 0.3		0.83 0.10 0.08		0.8 0.2 0.2  		3.10 0.76 0.50		3.8 0.5 0.5		27.55 0.02 0.03		1 -999 -999 		1.70	5.04
ProxCen		Q M 	-999 -999 -999 		-999 -999 -999    	0.25 0.04 0.04    	31.4 1.7 1.7  	 	0.85 0.20 0.20    	14.9 2.3 2.3 	  	26.73 0.13 0.17		0.20 0.05 0.05   	1.12	1.3012
ProxCen		E M 	-999 -999 -999		-999 -999 -999 		0.25 0.03 0.03    	39.4 2.7 2.7  	 	0.82 0.10 0.10    	24.0 4.6 4.6 	 	26.93 0.24 0.57		0.20 0.05 0.05    	1.26	1.3012
ProxCen		F M 	1.50 0.29 0.29	     	513 16 16	       	0.28 0.05 0.05        	48.2 9.7 9.7  	       	0.91 0.08 0.08        	61.0 19.2 19.2		27.59 0.26 0.74		0.20 0.07 0.07		1.26	1.3012
ProxCen		D M 	0.62 0.26 0.26		64.6 11.5 11.5		0.26 0.04 0.04        	55.8 4.9 4.9  		0.82 0.09 0.09  	43.5 5.4 5.4		27.34 0.26 0.74		0.20 0.07 0.07  	1.59	1.3012
ProxCen		R M 	-999 -999 -999 		-999 -999 -999 		0.26 0.02 0.02       	42.4 9.8 9.8  	     	0.94 0.06 0.06       	33.3 15.7 15.7	     	27.00 0.18 0.30		0.20 0.03 0.03       	1.25 	1.3012
GL412B		Q M 	0.22 0.07 0.05	     	6.8 3.3 2.9  	  	0.96 0.35 0.19	     	3.5 2.6 1.7	    	-999 -999 -999		-999 -999 -999		27.15 0.08 0.11		0.22 0.17 0.07		1.66	4.83
GL412B		F M 	0.11 0.01 0.01		21.0 9.5 7.0		0.80 0.07 0.08		4.6 8.0 6.2		3.47 0.39 0.30	     	64.0 2.8 3.0 		28.60 0.03 0.02		1 -999 -999		1.15	4.83
GL412B		E M 	0.25 0.03 0.02		26.6 3.8 3.4		1.08 0.08 0.08     	35.4 3.8 3.4		2.20 0.96 0.31		36.3 1.0 1.5		28.33 0.03 0.03   	0.10 0.03 0.03		0.99 	4.83
GL412B		D M 	0.25 0.02 0.02		33.9 3.3 3.3		0.95 0.06 0.17		30.2 9.8 2.2		1.40 2.29 0.35		9.6 24.6 8.1		28.11 0.05 0.05  	0.11 0.02 0.02		1.37	4.83


==> tables/MRT07-Lx_LxLbol.dat <==
# Column 1: Star Name
# Column 2: (log) 25th percentile Lx [erg/s]
# Column 3: (log) 50th percentile Lx [erg/s]
# Column 4: (log) 75th percentile Lx [erg/s]
# Column 5: (log) 90th percentile Lx [erg/s]
# Column 6: (log) 25th percentile Lx/Lbol
# Column 7: (log) 50th percentile Lx/Lbol
# Column 8: (log) 75th percentile Lx/Lbol
# Column 9: (log) 90th percentile Lx/Lbol
# Column 10: 25th percentile upper limit flag (U = upper limit, M = measurement, X = no measurement possible)
# Column 11: 50th percentile upper limit flag (U = upper limit, M = measurement, X = no measurement possible)
# Column 12: 75th percentile upper limit flag (U = upper limit, M = measurement, X = no measurement possible)
# Column 13: 90th percentile upper limit flag (U = upper limit, M = measurement, X = no measurement possible)
# ---------
etaCrv       28.19   28.39          28.47      28.59  -6.06      -5.86      -5.78      -5.66	M M M M
xiOph        27.47  27.64  27.77  28.03  -6.73  -6.56  -6.43  -6.17 	M M M M
upsAndA  27.27  27.55  27.72  27.87  -6.84  -6.56  -6.39  -6.24			M M M M
iotaHor      28.55              28.64          28.71      28.83  -5.28  -5.19  -5.11  -5.04		M M M M
betaVir  27.90  27.99  28.05  28.15  -6.26  -6.17  -6.11  -6.01	 	M M M M
nuPhe        -999            26.49       -999    -999  -999  -7.50  -999  -999 X U X X
gamPav     -999            26.46  -999  -999  -999  -7.49  -999  -999	  X M X X
GJ1095          -999            25.87  -999  -999   -999  -7.90  -999  -999 X M X X
LHS237          -999            27.43       -999    -999  -999  -6.33  -999  -999 X U X X
LHS208          -999            27.16       -999    -999  -999  -6.58  -999  -999 X U X X
iotaPer      -999            27.23       -999    -999  -999  -6.70  -999  -999 X U X X
chi1Ori     28.84              28.89          28.94      29.01  -4.81  -4.76  -4.71  -4.66 M M M M
rhoCrB       -999            27.16       -999    -999  -999  -6.68  -999  -999 X U X X
GL672           -999            26.74       -999    -999  -999  -6.96  -999  -999 X U X X
47UMa           27.10              27.31          27.47      27.62  -6.68  -6.47  -6.31  -6.23	 M M M M
betaCom      27.87              27.92          27.99      28.07  -5.87  -5.81  -5.74  -5.70 	  M M M M
44Boo           28.60              28.63          28.64      28.68  -5.17  -5.14  -5.13  -5.10	   M M M M
GL620.1A        28.64              28.70          28.75      28.81  -4.96  -4.90  -4.85  -4.82	    M M M M
betaHyi      26.23  26.53  26.94  27.37  -7.92  -7.62  -7.21  -6.78 	   	  	  M M M M
GL311           27.96              28.01          28.07      28.16  -5.64  -5.59  -5.53  -5.49	 M M M M
18Sco           -999            26.15  -999  27.16  -999  -7.47  -999  -6.46	  	 	  X M X M
alphaCen   26.65              27.03          27.14      27.47  -7.14  -6.76  -6.65  -6.43	 M M M M
zeta1Ret    27.64              27.73          27.82      27.93  -5.85  -5.76  -5.66  -5.59	  M M M M
GL327           28.04              28.16          28.25      28.39  -5.66  -5.55  -5.45  -5.37	   M M M M
GL788           26.84              27.14          27.31      27.50  -6.81  -6.52  -6.34  -6.20	    M M M M
muAra        -999            27.07       -999    -999  -999  $<-6.79$  -999  -999	  X U X X
HD136352        -999            26.43  -999    -999  -999  -7.17  -999  -999		      X M X X
51Peg           -999            26.21       -999    -999  -999  -7.51  -999  -999	 X U X X
kap1Cet   28.63              28.71          28.78      28.88  -4.89  -4.81  -4.74  -4.67		 M M M M
GJ777A         -999            27.03       -999    -999  -999  -6.63  -999  -999	X U X X
HD140901        27.62  27.92  28.05  28.23  -6.05  -5.75  -5.62  -5.44	    	  	   M M M M
deltaPav     25.67              25.98          26.21      26.31  -8.01   -7.70  -7.47  -7.45	 M M M M
82Eri           -999            25.54       -999    -999  -999  -7.86  -999  -999	X U X X
55CncA         26.79              27.07          27.19      27.38  -6.60  -6.32  -6.19  -6.04	 M M M M
xiBoo        28.82              28.88          28.94      29.05  -4.51  -4.45  -4.38  -4.31	 M M M M
GL451A          -999            25.82       -999    -999  -999  -7.3  -999  -999	 X U X X
LHS 2156         28.26              28.32          28.38      28.46  -5.22  -5.17  -5.11  -5.05	 M M M M
tauCeti      -999            25.30  -999  25.65    -999  -7.99  -999  -7.64 	   X M X X
deltaEri     26.39  26.53  26.69  26.89  -7.72  -7.58  -7.42  -7.22				 M M M M
70Oph        28.06              28.09          28.15      28.21  -5.34  -5.30  -5.25  -5.21	 M M M M
40EriA         -999            26.36          -999    -999  -999  -6.86  -999  -999 	   X M X X
GL117           28.63              28.66          28.72      28.75  -4.56  -4.52  -4.47  -4.44	 M M M M
GL892           26.32              26.52          26.69      26.83  -6.61  -6.41  -6.24  -6.15	 M M M M
LHS1875         27.50              27.57          27.64      27.71  -5.43  -5.36  -5.29  -5.22	 M M M M
GL783           26.75              26.83          26.90      27.27  -6.28  -6.20  -6.13  -5.84	 M M M M
GL183           26.36              26.40          26.44      26.48  -6.68  -6.64  -6.60  -6.58	 M M M M
GJ667           -999            26.27          -999    -999  -999  -6.43  -999  -999 	   X M X X
GL570A         27.15              27.36          27.52      27.68  -5.78  -5.57  -5.41  -5.25	 M M M M
61CygA         26.75              26.92          27.08      27.28  -6.00  -5.84  -5.68  -5.56	 M M M M
61CygB         26.69              26.87          27.04      27.42  -5.89  -5.71  -5.54  -5.35	 M M M M
GL412A          -999            26.65  -999   -999  -999  -6.68  -999  -999	 		   X M X X
GL570 BC        26.90              27.10          27.28      27.46  -5.80  -5.60  -5.42  -5.24	 M M M M
GJ832           25.42              25.77          26.49      26.85  -6.64  -6.29  -5.57  -5.31	 M M M M
Kapteyn   -999            24.05       -999    -999  -999  -7.74  -999  -999 	 	 X U X X
Wolf1055        26.77              26.94          27.12      27.34  -5.32  -5.15  -4.97  -4.75	 M M M M
ADLeo           28.42              28.51          28.69      29.36  -3.54  -3.45  -3.27  -2.98	 M M M M
Wolf1061        26.39              26.69          26.99      27.37  -5.24  -4.94  -4.34  -4.26	 M M M M
Luyten    -999            25.93  -999  -999  -999  -5.59  -999  -999	   	  	 X M X X
40EriC         27.43              27.50          27.54      27.62  -4.06  -3.99  -3.95  -3.87	 M M M M
upsAndB  -999   27.37  -999  -999  -999  -3.86  -999  -999   	  	 X U X X
ProxCen  26.70             26.93          27.71      28.63  -4.09  -3.86  -3.08  -2.33	 M M M M
GL412B  27.99             28.14          28.21      28.48  -2.52  -2.37  -2.18  -1.99	 M M M M
VB10            25.49              25.61          -999    26.50  -4.79  -4.67  -999  -3.78	 M M M M

